fenicsR13: A Tensorial Mixed Finite Element Solver for the Linear R13 Equations Using the FEniCS Computing Platform

We present a mixed finite element solver for the linearized R13 equations of non-equilibrium gas dynamics. The Python implementation builds upon the software tools provided by the FEniCS computing platform. We describe a new tensorial approach utilizing the extension capabilities of FEniCS's Unified Form Language (UFL) to define required differential operators for tensors above second degree. The presented solver serves as an example for implementing tensorial variational formulations in FEniCS, for which the documentation and literature seem to be very sparse. Using the software abstraction levels provided by the UFL allows an almost one-to-one correspondence between the underlying mathematics and the resulting source code. Test cases support the correctness of the proposed method using validation with exact solutions. To justify the usage of extended gas flow models, we discuss typical application cases involving rarefaction effects. We provide the documented and validated solver publicly.

==> classifications.txt <==
ACM
G.1.8: G.: Mathematics of Computing / G.1: NUMERICAL ANALYSIS /G.1.8: Partial Differential Equations
G.4: G.: Mathematics of Computing / G.4: MATHEMATICAL SOFTWARE
J.2: J: Computer Applications / J.2: PHYSICAL SCIENCES AND ENGINEERING

MSC
65N30   	Finite element, Rayleigh-Ritz and Galerkin methods for boundary value problems involving PDEs
65-04   	Software, source code, etc. for problems pertaining to numerical analysis
76P05   	Rarefied gas flows, Boltzmann equation in fluid mechanics [See also 82B40, 82C40, 82D05]
76-04   	Software, source code, etc. for problems pertaining to fluid mechanics
35Q35   	PDEs in connection with fluid mechanics
35-04   	Software, source code, etc. for problems pertaining to partial differential equations


==> data/convergence/article/r13_1_coeffs_nosources_norot_inflow_p1p1p1p1p1_stab/errors.csv <==
h,theta_L_2,theta_l_inf,sx_L_2,sx_l_inf,sy_L_2,sy_l_inf,p_L_2,p_l_inf,ux_L_2,ux_l_inf,uy_L_2,uy_l_inf,sigmaxx_L_2,sigmaxx_l_inf,sigmaxy_L_2,sigmaxy_l_inf,sigmayy_L_2,sigmayy_l_inf
0.9886573325052778,0.0681867538775,0.0744539102566,0.376530880493,0.24884567619,0.363972780949,0.261175535864,0.801010940085,1.4955964945,1.28894577031,0.769154212937,0.596419281717,0.91806487552,0.6584749777,0.505522473004,0.943493976447,0.695665581149,1.01895680449,0.572317265128
0.6340332990709842,0.0563199044772,0.0664024797673,0.316590229902,0.215754837442,0.235908092371,0.168467984865,0.56913807613,1.09243767221,0.721347887552,0.73148393092,0.483286600964,0.821814217016,0.847254469345,0.375308208233,1.06545502655,0.642082935475,1.33553232386,0.578535273719
0.32904683851469807,0.0263501516916,0.0424544126873,0.136617355955,0.100549312594,0.0962316643263,0.0945520415061,0.183371466493,0.392314115421,0.211273788406,0.43487341045,0.241364752444,0.515290568846,0.436581878873,0.223060236894,0.630309389112,0.371877961948,0.649563290376,0.322130350885
0.16754966839339377,0.0102906267322,0.0220800835808,0.034229331923,0.0350341879696,0.0257316468831,0.0233166421871,0.0420244617947,0.107524381474,0.0766733862495,0.174234155942,0.0739334595795,0.21237321596,0.118361130309,0.0723062928699,0.165931947258,0.115090003178,0.170777578084,0.0964224216797
0.08734460120995041,0.00332107495712,0.0105706355644,0.00629371863111,0.00773578935345,0.0060944254744,0.00632790922008,0.00633021225488,0.0114770503456,0.025844870766,0.0283573560354,0.0122049218696,0.0453076116213,0.0202692438884,0.0174774026492,0.0280936390693,0.0189922287296,0.0279809707499,0.0194754324376
0.04714506640065437,0.00124734328258,0.00609230759111,0.00146239336917,0.00200460083028,0.00152490329415,0.00201943321454,0.00120254934292,0.00209003494158,0.00729199534924,0.00779377376242,0.00259427013579,0.00852969310243,0.0039928340854,0.0052748999192,0.00545353877337,0.00638139112954,0.00533711807903,0.00623517302052
0.02332616578036216,0.000454429402724,0.00315667912361,0.000367737538727,0.000560240432752,0.000386340952353,0.000607094374707,0.00026571208959,0.0004468487261,0.00199591920114,0.0062670490868,0.000871893026071,0.00565598282666,0.000905333476853,0.0015494098955,0.00122415454851,0.00176475477595,0.00119019288496,0.00162689405659
0.012032899573222827,0.000158190273025,0.0016067711768,9.02732909842e-05,0.000162706517126,9.51512122305e-05,0.000167117433002,6.53597343919e-05,0.000107459046064,0.00055205568179,0.00400356359362,0.000329818492898,0.00375723405568,0.000223287299537,0.000379630985899,0.000301159258261,0.000508506318206,0.000292492619715,0.00043582958074


==> data/convergence/article/r13_1_coeffs_nosources_norot_inflow_p1p2p1p1p2_nostab/errors.csv <==
h,theta_L_2,theta_l_inf,sx_L_2,sx_l_inf,sy_L_2,sy_l_inf,p_L_2,p_l_inf,ux_L_2,ux_l_inf,uy_L_2,uy_l_inf,sigmaxx_L_2,sigmaxx_l_inf,sigmaxy_L_2,sigmaxy_l_inf,sigmayy_L_2,sigmayy_l_inf
0.9886573325052778,0.0129233871354,0.0122078711717,0.142606796966,0.181065193865,0.171232198277,0.183332375248,0.153825868414,0.251222821161,0.467199059836,0.351578955684,0.230834001404,0.320524042489,0.208790031071,0.243407603825,0.319992672675,0.381318318486,0.290442860302,0.293072931386
0.6340332990709842,0.00895852938885,0.0123205599413,0.0888620443435,0.119606329269,0.0939259762802,0.109788786856,0.113074392385,0.197491883103,0.371038603195,0.243923106839,0.147943964597,0.182169123232,0.246500049281,0.170876040277,0.294962464201,0.277948273655,0.340638217095,0.233412652185
0.32904683851469807,0.00410802891336,0.00934057522246,0.0379399997286,0.0455212061874,0.0335501009603,0.0359811705404,0.0540253959852,0.0772723743642,0.246188980709,0.127028969543,0.081590098508,0.131052472565,0.166863682621,0.113594364991,0.230218538928,0.160644473446,0.224852901943,0.128644181635
0.16754966839339377,0.00144444138091,0.00370496500738,0.0135958948481,0.0154303118198,0.0102535216357,0.00986740957961,0.021418211269,0.0247389660103,0.089924516004,0.056207161841,0.0312738073508,0.064344793798,0.0680554247232,0.054310404741,0.0930171192734,0.0500502953316,0.0923992386119,0.0519505190851
0.08734460120995041,0.000397238867704,0.000821517015023,0.00379286200302,0.00419956890815,0.002671688347,0.00241044530682,0.00616089809359,0.00768745653881,0.0249099236635,0.0231595940585,0.00908472799792,0.0230123785227,0.0197002729691,0.0137748045052,0.0271022278468,0.0121428020021,0.0268543719238,0.0143682011848
0.04714506640065437,0.000102351696954,0.000305417495351,0.000976539283156,0.00107002184875,0.000691589343814,0.000620903134376,0.00157562737927,0.00206824610402,0.00645977070917,0.0112554646297,0.00291097235152,0.0187743741291,0.00504755522999,0.00389623870861,0.00694553185632,0.00329412294366,0.00687693812342,0.00377191031135
0.02332616578036216,2.59273595885e-05,0.00013269103029,0.000247365146367,0.000270406425661,0.000175874599569,0.000155656635928,0.000397758497317,0.000571019516202,0.00168188372971,0.00554349809215,0.00106232720975,0.00901546385904,0.00127488597009,0.0010084215605,0.00175428810993,0.000990985550092,0.00173760445425,0.000974560205847


==> data/convergence/article/r13_1_coeffs_nosources_norot_inflow_p2p2p2p2p2_stab/errors.csv <==
h,theta_L_2,theta_l_inf,sx_L_2,sx_l_inf,sy_L_2,sy_l_inf,p_L_2,p_l_inf,ux_L_2,ux_l_inf,uy_L_2,uy_l_inf,sigmaxx_L_2,sigmaxx_l_inf,sigmaxy_L_2,sigmaxy_l_inf,sigmayy_L_2,sigmayy_l_inf
0.9886573325052778,0.0146871895535,0.0161903663089,0.177368208654,0.21022280153,0.177572852151,0.205524557917,0.335778967678,0.252905467192,0.366259995598,0.51754902112,0.438522108761,0.66506057957,0.49292229217,0.368412002121,0.674024693183,0.537389997661,0.800270584117,0.496691711085
0.6340332990709842,0.0091683430602,0.0110184932161,0.105923016988,0.131012447329,0.0964082691059,0.1101977726,0.20381302203,0.162229515871,0.237522372113,0.33935681162,0.211121930781,0.412349653692,0.350646961594,0.232878869209,0.441138737072,0.298043557647,0.529938912738,0.306923347321
0.32904683851469807,0.00403355133894,0.00479229893676,0.0400961805638,0.0471577245227,0.0340095232441,0.035435454111,0.0607754023128,0.0530168886731,0.233215267077,0.108827631031,0.0836668327839,0.0994565018044,0.179302442573,0.12306501009,0.246902819966,0.164626049342,0.243196497271,0.141000277593
0.16754966839339377,0.00150031594938,0.00286883940968,0.0137476705383,0.015517881779,0.0102980521474,0.00983879872476,0.0217199276739,0.0196513795963,0.0887989000332,0.0436506757069,0.0289023202877,0.0340226856011,0.0688373920302,0.0465756054938,0.0942148012462,0.0508551475281,0.093509151891,0.0508791714052
0.08734460120995041,0.000409921648263,0.00106811066171,0.00380067419756,0.00420110432472,0.0026742200848,0.00240215528683,0.00623743296076,0.004721539506,0.0246946829485,0.0101677349986,0.00809789494408,0.0091586199207,0.0197329231017,0.0131461148948,0.0271470829408,0.0122285832615,0.0269025747077,0.0143632101289
0.04714506640065437,0.000105599928031,0.000413600205139,0.000978274187791,0.00107293092971,0.000692121471589,0.000623802719568,0.00159924953975,0.00118517747385,0.0063414387878,0.00345288650952,0.00205372298734,0.00284435304779,0.00505420406859,0.00337360325044,0.00695461540439,0.00287823803651,0.00688721424913,0.00367973991747


==> data/knudsen_pump/theta-0.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,theta,Point ID,vtkValidPointMask
1,-2,0,2.23607,0,0.584425,0,1
1,-1.985,0,2.22266,0.015,0.591217,1,1
1,-1.97,0,2.20928,0.03,0.598009,2,1
1,-1.955,0,2.19591,0.045,0.6048,3,1
1,-1.94,0,2.18257,0.0599999,0.611592,4,1
1,-1.925,0,2.16925,0.075,0.617812,5,1
1,-1.91,0,2.15595,0.09,0.623738,6,1
1,-1.895,0,2.14267,0.105,0.629663,7,1
1,-1.88,0,2.12941,0.12,0.635643,8,1
1,-1.865,0,2.11618,0.135,0.641405,9,1
1,-1.85,0,2.10297,0.15,0.647168,10,1
1,-1.835,0,2.08979,0.165,0.652402,11,1
1,-1.82,0,2.07663,0.18,0.657398,12,1
1,-1.805,0,2.0635,0.195,0.662394,13,1
1,-1.79,0,2.05039,0.21,0.666837,14,1
1,-1.775,0,2.03731,0.225,0.671125,15,1
1,-1.76,0,2.02425,0.24,0.675398,16,1
1,-1.745,0,2.01122,0.255,0.679639,17,1
1,-1.73,0,1.99822,0.27,0.683227,18,1
1,-1.715,0,1.98525,0.285,0.686798,19,1
1,-1.7,0,1.97231,0.3,0.690369,20,1
1,-1.685,0,1.95939,0.315,0.69394,21,1
1,-1.67,0,1.94651,0.33,0.697321,22,1
1,-1.655,0,1.93366,0.345,0.700559,23,1
1,-1.64,0,1.92083,0.36,0.703797,24,1
1,-1.625,0,1.90804,0.375,0.706939,25,1
1,-1.61,0,1.89528,0.39,0.709721,26,1
1,-1.595,0,1.88256,0.405,0.71252,27,1
1,-1.58,0,1.86987,0.42,0.71532,28,1
1,-1.565,0,1.85721,0.435,0.717875,29,1
1,-1.55,0,1.84459,0.45,0.720372,30,1
1,-1.535,0,1.832,0.465,0.722631,31,1
1,-1.52,0,1.81945,0.48,0.724889,32,1
1,-1.505,0,1.80694,0.495,0.727148,33,1
1,-1.49,0,1.79446,0.51,0.72936,34,1
1,-1.475,0,1.78203,0.525,0.731172,35,1
1,-1.46,0,1.76963,0.54,0.733036,36,1
1,-1.445,0,1.75728,0.555,0.734987,37,1
1,-1.43,0,1.74496,0.57,0.736934,38,1
1,-1.415,0,1.73269,0.585,0.738679,39,1
1,-1.4,0,1.72047,0.6,0.740218,40,1
1,-1.385,0,1.70828,0.615,0.741757,41,1
1,-1.37,0,1.69614,0.63,0.743293,42,1
1,-1.355,0,1.68405,0.645,0.744678,43,1
1,-1.34,0,1.672,0.66,0.745913,44,1
1,-1.325,0,1.66001,0.675,0.747149,45,1
1,-1.31,0,1.64806,0.69,0.748384,46,1
1,-1.295,0,1.63616,0.705,0.749418,47,1
1,-1.28,0,1.62432,0.72,0.750383,48,1
1,-1.265,0,1.61252,0.735,0.751348,49,1
1,-1.25,0,1.60078,0.75,0.752216,50,1
1,-1.235,0,1.5891,0.765,0.752977,51,1
1,-1.22,0,1.57747,0.78,0.753782,52,1
1,-1.205,0,1.56589,0.795,0.754376,53,1
1,-1.19,0,1.55438,0.81,0.754907,54,1
1,-1.175,0,1.54293,0.825,0.755443,55,1
1,-1.16,0,1.53154,0.84,0.755871,56,1
1,-1.145,0,1.52021,0.855,0.756033,57,1
1,-1.13,0,1.50894,0.87,0.756023,58,1
1,-1.115,0,1.49774,0.885,0.756067,59,1
1,-1.1,0,1.48661,0.9,0.756205,60,1
1,-1.085,0,1.47554,0.915,0.755968,61,1
1,-1.07,0,1.46455,0.93,0.755626,62,1
1,-1.055,0,1.45362,0.945,0.755283,63,1
1,-1.04,0,1.44278,0.96,0.75494,64,1
1,-1.025,0,1.432,0.975,0.754597,65,1
1,-1.01,0,1.4213,0.99,0.754002,66,1
1,-0.995,0,1.41068,1.005,0.753278,67,1
1,-0.98,0,1.40014,1.02,0.752555,68,1
1,-0.965,0,1.38969,1.035,0.75164,69,1
1,-0.95,0,1.37931,1.05,0.750559,70,1
1,-0.935,0,1.36902,1.065,0.749486,71,1
1,-0.92,0,1.35882,1.08,0.748304,72,1
1,-0.905,0,1.34871,1.095,0.746779,73,1
1,-0.89,0,1.33869,1.11,0.745126,74,1
1,-0.875,0,1.32877,1.125,0.743711,75,1
1,-0.86,0,1.31894,1.14,0.74192,76,1
1,-0.845,0,1.30921,1.155,0.73992,77,1
1,-0.83,0,1.29958,1.17,0.738019,78,1
1,-0.815,0,1.29005,1.185,0.735713,79,1
1,-0.8,0,1.28062,1.2,0.733125,80,1
1,-0.785,0,1.27131,1.215,0.73076,81,1
1,-0.77,0,1.2621,1.23,0.728102,82,1
1,-0.755,0,1.25301,1.245,0.72481,83,1
1,-0.74,0,1.24403,1.26,0.721533,84,1
1,-0.725,0,1.23516,1.275,0.71772,85,1
1,-0.71,0,1.22642,1.29,0.713782,86,1
1,-0.695,0,1.2178,1.305,0.709843,87,1
1,-0.68,0,1.2093,1.32,0.705091,88,1
1,-0.665,0,1.20093,1.335,0.700339,89,1
1,-0.65,0,1.19269,1.35,0.695587,90,1
1,-0.635,0,1.18458,1.365,0.690818,91,1
1,-0.62,0,1.17661,1.38,0.683789,92,1
1,-0.605,0,1.16877,1.395,0.676952,93,1
1,-0.59,0,1.16108,1.41,0.670143,94,1
1,-0.575,0,1.15353,1.425,0.66302,95,1
1,-0.56,0,1.14612,1.44,0.655492,96,1
1,-0.545,0,1.13887,1.455,0.647963,97,1
1,-0.53,0,1.13177,1.47,0.640435,98,1
1,-0.515,0,1.12482,1.485,0.632907,99,1
1,-0.5,0,1.11803,1.5,0.625379,100,1


==> data/knudsen_pump/theta-1.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,theta,Point ID,vtkValidPointMask
1,-2,0,2.23607,0,0.576312,0,1
1,-1.985,0,2.22266,0.015,0.585224,1,1
1,-1.97,0,2.20928,0.03,0.594034,2,1
1,-1.955,0,2.19591,0.045,0.602141,3,1
1,-1.94,0,2.18257,0.0599999,0.610007,4,1
1,-1.925,0,2.16925,0.075,0.617269,5,1
1,-1.91,0,2.15595,0.09,0.624223,6,1
1,-1.895,0,2.14267,0.105,0.630701,7,1
1,-1.88,0,2.12941,0.12,0.636702,8,1
1,-1.865,0,2.11618,0.135,0.642588,9,1
1,-1.85,0,2.10297,0.15,0.647839,10,1
1,-1.835,0,2.08979,0.165,0.652982,11,1
1,-1.82,0,2.07663,0.18,0.657806,12,1
1,-1.805,0,2.0635,0.195,0.662516,13,1
1,-1.79,0,2.05039,0.21,0.667071,14,1
1,-1.775,0,2.03731,0.225,0.671385,15,1
1,-1.76,0,2.02425,0.24,0.675578,16,1
1,-1.745,0,2.01122,0.255,0.679545,17,1
1,-1.73,0,1.99822,0.27,0.683398,18,1
1,-1.715,0,1.98525,0.285,0.687095,19,1
1,-1.7,0,1.97231,0.3,0.690609,20,1
1,-1.685,0,1.95939,0.315,0.694126,21,1
1,-1.67,0,1.94651,0.33,0.697419,22,1
1,-1.655,0,1.93366,0.345,0.700643,23,1
1,-1.64,0,1.92083,0.36,0.7038,24,1
1,-1.625,0,1.90804,0.375,0.706769,25,1
1,-1.61,0,1.89528,0.39,0.709668,26,1
1,-1.595,0,1.88256,0.405,0.712503,27,1
1,-1.58,0,1.86987,0.42,0.71517,28,1
1,-1.565,0,1.85721,0.435,0.717769,29,1
1,-1.55,0,1.84459,0.45,0.720194,30,1
1,-1.535,0,1.832,0.465,0.722612,31,1
1,-1.52,0,1.81945,0.48,0.724895,32,1
1,-1.505,0,1.80694,0.495,0.727122,33,1
1,-1.49,0,1.79446,0.51,0.729258,34,1
1,-1.475,0,1.78203,0.525,0.731328,35,1
1,-1.46,0,1.76963,0.54,0.73333,36,1
1,-1.445,0,1.75728,0.555,0.735164,37,1
1,-1.43,0,1.74496,0.57,0.736963,38,1
1,-1.415,0,1.73269,0.585,0.738726,39,1
1,-1.4,0,1.72047,0.6,0.740324,40,1
1,-1.385,0,1.70828,0.615,0.741893,41,1
1,-1.37,0,1.69614,0.63,0.743339,42,1
1,-1.355,0,1.68405,0.645,0.744712,43,1
1,-1.34,0,1.672,0.66,0.746045,44,1
1,-1.325,0,1.66001,0.675,0.747282,45,1
1,-1.31,0,1.64806,0.69,0.74843,46,1
1,-1.295,0,1.63616,0.705,0.749505,47,1
1,-1.28,0,1.62432,0.72,0.75054,48,1
1,-1.265,0,1.61252,0.735,0.751431,49,1
1,-1.25,0,1.60078,0.75,0.752268,50,1
1,-1.235,0,1.5891,0.765,0.752998,51,1
1,-1.22,0,1.57747,0.78,0.753688,52,1
1,-1.205,0,1.56589,0.795,0.754253,53,1
1,-1.19,0,1.55438,0.81,0.754754,54,1
1,-1.175,0,1.54293,0.825,0.75521,55,1
1,-1.16,0,1.53154,0.84,0.75556,56,1
1,-1.145,0,1.52021,0.855,0.755846,57,1
1,-1.13,0,1.50894,0.87,0.756012,58,1
1,-1.115,0,1.49774,0.885,0.756076,59,1
1,-1.1,0,1.48661,0.9,0.756079,60,1
1,-1.085,0,1.47554,0.915,0.755992,61,1
1,-1.07,0,1.46455,0.93,0.755815,62,1
1,-1.055,0,1.45362,0.945,0.755513,63,1
1,-1.04,0,1.44278,0.96,0.755177,64,1
1,-1.025,0,1.432,0.975,0.754665,65,1
1,-1.01,0,1.4213,0.99,0.754137,66,1
1,-0.995,0,1.41068,1.005,0.753413,67,1
1,-0.98,0,1.40014,1.02,0.752591,68,1
1,-0.965,0,1.38969,1.035,0.751696,69,1
1,-0.95,0,1.37931,1.05,0.750734,70,1
1,-0.935,0,1.36902,1.065,0.749527,71,1
1,-0.92,0,1.35882,1.08,0.748369,72,1
1,-0.905,0,1.34871,1.095,0.746949,73,1
1,-0.89,0,1.33869,1.11,0.74556,74,1
1,-0.875,0,1.32877,1.125,0.743868,75,1
1,-0.86,0,1.31894,1.14,0.74206,76,1
1,-0.845,0,1.30921,1.155,0.74004,77,1
1,-0.83,0,1.29958,1.17,0.737977,78,1
1,-0.815,0,1.29005,1.185,0.735679,79,1
1,-0.8,0,1.28062,1.2,0.733256,80,1
1,-0.785,0,1.27131,1.215,0.730667,81,1
1,-0.77,0,1.2621,1.23,0.72786,82,1
1,-0.755,0,1.25301,1.245,0.724812,83,1
1,-0.74,0,1.24403,1.26,0.721477,84,1
1,-0.725,0,1.23516,1.275,0.718028,85,1
1,-0.71,0,1.22642,1.29,0.714244,86,1
1,-0.695,0,1.2178,1.305,0.71033,87,1
1,-0.68,0,1.2093,1.32,0.706088,88,1
1,-0.665,0,1.20093,1.335,0.701394,89,1
1,-0.65,0,1.19269,1.35,0.69644,90,1
1,-0.635,0,1.18458,1.365,0.691004,91,1
1,-0.62,0,1.17661,1.38,0.685466,92,1
1,-0.605,0,1.16877,1.395,0.678535,93,1
1,-0.59,0,1.16108,1.41,0.671268,94,1
1,-0.575,0,1.15353,1.425,0.662729,95,1
1,-0.56,0,1.14612,1.44,0.653977,96,1
1,-0.545,0,1.13887,1.455,0.644276,97,1
1,-0.53,0,1.13177,1.47,0.634417,98,1
1,-0.515,0,1.12482,1.485,0.623348,99,1
1,-0.5,0,1.11803,1.5,0.612456,100,1


==> data/knudsen_pump/theta-2.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,theta,Point ID,vtkValidPointMask
1,-2,0,2.23607,0,0.573211,0,1
1,-1.985,0,2.22266,0.015,0.583969,1,1
1,-1.97,0,2.20928,0.03,0.593738,2,1
1,-1.955,0,2.19591,0.045,0.602697,3,1
1,-1.94,0,2.18257,0.0599999,0.610607,4,1
1,-1.925,0,2.16925,0.075,0.617922,5,1
1,-1.91,0,2.15595,0.09,0.624553,6,1
1,-1.895,0,2.14267,0.105,0.63086,7,1
1,-1.88,0,2.12941,0.12,0.636839,8,1
1,-1.865,0,2.11618,0.135,0.642437,9,1
1,-1.85,0,2.10297,0.15,0.647821,10,1
1,-1.835,0,2.08979,0.165,0.652951,11,1
1,-1.82,0,2.07663,0.18,0.657854,12,1
1,-1.805,0,2.0635,0.195,0.662569,13,1
1,-1.79,0,2.05039,0.21,0.667069,14,1
1,-1.775,0,2.03731,0.225,0.671404,15,1
1,-1.76,0,2.02425,0.24,0.675557,16,1
1,-1.745,0,2.01122,0.255,0.679555,17,1
1,-1.73,0,1.99822,0.27,0.683411,18,1
1,-1.715,0,1.98525,0.285,0.687108,19,1
1,-1.7,0,1.97231,0.3,0.690682,20,1
1,-1.685,0,1.95939,0.315,0.694162,21,1
1,-1.67,0,1.94651,0.33,0.697493,22,1
1,-1.655,0,1.93366,0.345,0.70069,23,1
1,-1.64,0,1.92083,0.36,0.703795,24,1
1,-1.625,0,1.90804,0.375,0.706787,25,1
1,-1.61,0,1.89528,0.39,0.709676,26,1
1,-1.595,0,1.88256,0.405,0.712466,27,1
1,-1.58,0,1.86987,0.42,0.715141,28,1
1,-1.565,0,1.85721,0.435,0.71774,29,1
1,-1.55,0,1.84459,0.45,0.720239,30,1
1,-1.535,0,1.832,0.465,0.722626,31,1
1,-1.52,0,1.81945,0.48,0.724934,32,1
1,-1.505,0,1.80694,0.495,0.727156,33,1
1,-1.49,0,1.79446,0.51,0.729293,34,1
1,-1.475,0,1.78203,0.525,0.731326,35,1
1,-1.46,0,1.76963,0.54,0.733294,36,1
1,-1.445,0,1.75728,0.555,0.735177,37,1
1,-1.43,0,1.74496,0.57,0.736976,38,1
1,-1.415,0,1.73269,0.585,0.738697,39,1
1,-1.4,0,1.72047,0.6,0.740331,40,1
1,-1.385,0,1.70828,0.615,0.74188,41,1
1,-1.37,0,1.69614,0.63,0.74335,42,1
1,-1.355,0,1.68405,0.645,0.744738,43,1
1,-1.34,0,1.672,0.66,0.746049,44,1
1,-1.325,0,1.66001,0.675,0.747294,45,1
1,-1.31,0,1.64806,0.69,0.74846,46,1
1,-1.295,0,1.63616,0.705,0.749527,47,1
1,-1.28,0,1.62432,0.72,0.750517,48,1
1,-1.265,0,1.61252,0.735,0.751447,49,1
1,-1.25,0,1.60078,0.75,0.752275,50,1
1,-1.235,0,1.5891,0.765,0.753031,51,1
1,-1.22,0,1.57747,0.78,0.753704,52,1
1,-1.205,0,1.56589,0.795,0.754295,53,1
1,-1.19,0,1.55438,0.81,0.754813,54,1
1,-1.175,0,1.54293,0.825,0.75525,55,1
1,-1.16,0,1.53154,0.84,0.755583,56,1
1,-1.145,0,1.52021,0.855,0.755833,57,1
1,-1.13,0,1.50894,0.87,0.755982,58,1
1,-1.115,0,1.49774,0.885,0.756079,59,1
1,-1.1,0,1.48661,0.9,0.75609,60,1
1,-1.085,0,1.47554,0.915,0.756007,61,1
1,-1.07,0,1.46455,0.93,0.755811,62,1
1,-1.055,0,1.45362,0.945,0.755522,63,1
1,-1.04,0,1.44278,0.96,0.755136,64,1
1,-1.025,0,1.432,0.975,0.754686,65,1
1,-1.01,0,1.4213,0.99,0.754115,66,1
1,-0.995,0,1.41068,1.005,0.753444,67,1
1,-0.98,0,1.40014,1.02,0.752661,68,1
1,-0.965,0,1.38969,1.035,0.751739,69,1
1,-0.95,0,1.37931,1.05,0.7507,70,1
1,-0.935,0,1.36902,1.065,0.749587,71,1
1,-0.92,0,1.35882,1.08,0.748365,72,1
1,-0.905,0,1.34871,1.095,0.746999,73,1
1,-0.89,0,1.33869,1.11,0.745484,74,1
1,-0.875,0,1.32877,1.125,0.743852,75,1
1,-0.86,0,1.31894,1.14,0.742071,76,1
1,-0.845,0,1.30921,1.155,0.740108,77,1
1,-0.83,0,1.29958,1.17,0.73797,78,1
1,-0.815,0,1.29005,1.185,0.73575,79,1
1,-0.8,0,1.28062,1.2,0.733334,80,1
1,-0.785,0,1.27131,1.215,0.730728,81,1
1,-0.77,0,1.2621,1.23,0.727928,82,1
1,-0.755,0,1.25301,1.245,0.724878,83,1
1,-0.74,0,1.24403,1.26,0.721592,84,1
1,-0.725,0,1.23516,1.275,0.718105,85,1
1,-0.71,0,1.22642,1.29,0.714362,86,1
1,-0.695,0,1.2178,1.305,0.710331,87,1
1,-0.68,0,1.2093,1.32,0.706051,88,1
1,-0.665,0,1.20093,1.335,0.701349,89,1
1,-0.65,0,1.19269,1.35,0.696358,90,1
1,-0.635,0,1.18458,1.365,0.690883,91,1
1,-0.62,0,1.17661,1.38,0.684869,92,1
1,-0.605,0,1.16877,1.395,0.678427,93,1
1,-0.59,0,1.16108,1.41,0.671307,94,1
1,-0.575,0,1.15353,1.425,0.663587,95,1
1,-0.56,0,1.14612,1.44,0.654946,96,1
1,-0.545,0,1.13887,1.455,0.644946,97,1
1,-0.53,0,1.13177,1.47,0.633588,98,1
1,-0.515,0,1.12482,1.485,0.620277,99,1
1,-0.5,0,1.11803,1.5,0.605824,100,1


==> data/knudsen_pump/theta-3.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,theta,Point ID,vtkValidPointMask
1,-2,0,2.23607,0,0.571304,0,1
1,-1.985,0,2.22266,0.015,0.583817,1,1
1,-1.97,0,2.20928,0.03,0.593938,2,1
1,-1.955,0,2.19591,0.045,0.602676,3,1
1,-1.94,0,2.18257,0.0599999,0.610585,4,1
1,-1.925,0,2.16925,0.075,0.617796,5,1
1,-1.91,0,2.15595,0.09,0.624526,6,1
1,-1.895,0,2.14267,0.105,0.630855,7,1
1,-1.88,0,2.12941,0.12,0.63684,8,1
1,-1.865,0,2.11618,0.135,0.642469,9,1
1,-1.85,0,2.10297,0.15,0.647843,10,1
1,-1.835,0,2.08979,0.165,0.652975,11,1
1,-1.82,0,2.07663,0.18,0.657874,12,1
1,-1.805,0,2.0635,0.195,0.662558,13,1
1,-1.79,0,2.05039,0.21,0.667063,14,1
1,-1.775,0,2.03731,0.225,0.671392,15,1
1,-1.76,0,2.02425,0.24,0.675548,16,1
1,-1.745,0,2.01122,0.255,0.679549,17,1
1,-1.73,0,1.99822,0.27,0.683402,18,1
1,-1.715,0,1.98525,0.285,0.68711,19,1
1,-1.7,0,1.97231,0.3,0.690699,20,1
1,-1.685,0,1.95939,0.315,0.694152,21,1
1,-1.67,0,1.94651,0.33,0.697486,22,1
1,-1.655,0,1.93366,0.345,0.700694,23,1
1,-1.64,0,1.92083,0.36,0.70379,24,1
1,-1.625,0,1.90804,0.375,0.706783,25,1
1,-1.61,0,1.89528,0.39,0.709675,26,1
1,-1.595,0,1.88256,0.405,0.71246,27,1
1,-1.58,0,1.86987,0.42,0.715146,28,1
1,-1.565,0,1.85721,0.435,0.717738,29,1
1,-1.55,0,1.84459,0.45,0.720222,30,1
1,-1.535,0,1.832,0.465,0.722627,31,1
1,-1.52,0,1.81945,0.48,0.724936,32,1
1,-1.505,0,1.80694,0.495,0.727158,33,1
1,-1.49,0,1.79446,0.51,0.729286,34,1
1,-1.475,0,1.78203,0.525,0.731338,35,1
1,-1.46,0,1.76963,0.54,0.7333,36,1
1,-1.445,0,1.75728,0.555,0.735184,37,1
1,-1.43,0,1.74496,0.57,0.736977,38,1
1,-1.415,0,1.73269,0.585,0.738694,39,1
1,-1.4,0,1.72047,0.6,0.740323,40,1
1,-1.385,0,1.70828,0.615,0.741877,41,1
1,-1.37,0,1.69614,0.63,0.743349,42,1
1,-1.355,0,1.68405,0.645,0.744742,43,1
1,-1.34,0,1.672,0.66,0.746056,44,1
1,-1.325,0,1.66001,0.675,0.747287,45,1
1,-1.31,0,1.64806,0.69,0.748443,46,1
1,-1.295,0,1.63616,0.705,0.74952,47,1
1,-1.28,0,1.62432,0.72,0.750514,48,1
1,-1.265,0,1.61252,0.735,0.751426,49,1
1,-1.25,0,1.60078,0.75,0.752269,50,1
1,-1.235,0,1.5891,0.765,0.753023,51,1
1,-1.22,0,1.57747,0.78,0.7537,52,1
1,-1.205,0,1.56589,0.795,0.754292,53,1
1,-1.19,0,1.55438,0.81,0.754805,54,1
1,-1.175,0,1.54293,0.825,0.755232,55,1
1,-1.16,0,1.53154,0.84,0.755573,56,1
1,-1.145,0,1.52021,0.855,0.755835,57,1
1,-1.13,0,1.50894,0.87,0.756011,58,1
1,-1.115,0,1.49774,0.885,0.756099,59,1
1,-1.1,0,1.48661,0.9,0.756098,60,1
1,-1.085,0,1.47554,0.915,0.756,61,1
1,-1.07,0,1.46455,0.93,0.755814,62,1
1,-1.055,0,1.45362,0.945,0.755529,63,1
1,-1.04,0,1.44278,0.96,0.755158,64,1
1,-1.025,0,1.432,0.975,0.754687,65,1
1,-1.01,0,1.4213,0.99,0.754112,66,1
1,-0.995,0,1.41068,1.005,0.753429,67,1
1,-0.98,0,1.40014,1.02,0.752635,68,1
1,-0.965,0,1.38969,1.035,0.751746,69,1
1,-0.95,0,1.37931,1.05,0.750726,70,1
1,-0.935,0,1.36902,1.065,0.749609,71,1
1,-0.92,0,1.35882,1.08,0.748355,72,1
1,-0.905,0,1.34871,1.095,0.746972,73,1
1,-0.89,0,1.33869,1.11,0.745473,74,1
1,-0.875,0,1.32877,1.125,0.743828,75,1
1,-0.86,0,1.31894,1.14,0.742051,76,1
1,-0.845,0,1.30921,1.155,0.740102,77,1
1,-0.83,0,1.29958,1.17,0.737996,78,1
1,-0.815,0,1.29005,1.185,0.735751,79,1
1,-0.8,0,1.28062,1.2,0.733315,80,1
1,-0.785,0,1.27131,1.215,0.730701,81,1
1,-0.77,0,1.2621,1.23,0.727912,82,1
1,-0.755,0,1.25301,1.245,0.724865,83,1
1,-0.74,0,1.24403,1.26,0.721596,84,1
1,-0.725,0,1.23516,1.275,0.718143,85,1
1,-0.71,0,1.22642,1.29,0.714374,86,1
1,-0.695,0,1.2178,1.305,0.710385,87,1
1,-0.68,0,1.2093,1.32,0.706042,88,1
1,-0.665,0,1.20093,1.335,0.701372,89,1
1,-0.65,0,1.19269,1.35,0.696324,90,1
1,-0.635,0,1.18458,1.365,0.69088,91,1
1,-0.62,0,1.17661,1.38,0.684964,92,1
1,-0.605,0,1.16877,1.395,0.678514,93,1
1,-0.59,0,1.16108,1.41,0.671461,94,1
1,-0.575,0,1.15353,1.425,0.663635,95,1
1,-0.56,0,1.14612,1.44,0.65496,96,1
1,-0.545,0,1.13887,1.455,0.645128,97,1
1,-0.53,0,1.13177,1.47,0.633748,98,1
1,-0.515,0,1.12482,1.485,0.619757,99,1
1,-0.5,0,1.11803,1.5,0.602227,100,1


==> data/knudsen_pump/ux-0.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,-0.5,0,0.5,0,-0.000594112,-3.42416e-05,0,0.000595098,0,1
0,-0.515,0,0.515,0.015,-0.00150294,-5.20011e-05,0,0.00150384,1,1
0,-0.53,0,0.53,0.03,-0.00241177,-6.97606e-05,0,0.00241278,2,1
0,-0.545,0,0.545,0.045,-0.00332061,-8.75201e-05,0,0.00332176,3,1
0,-0.56,0,0.56,0.06,-0.00412298,-8.64917e-05,0,0.00412389,4,1
0,-0.575,0,0.575,0.075,-0.00468141,-8.09241e-05,0,0.00468211,5,1
0,-0.59,0,0.59,0.09,-0.00523985,-7.53565e-05,0,0.00524039,6,1
0,-0.605,0,0.605,0.105,-0.00573995,-6.54989e-05,0,0.00574033,7,1
0,-0.62,0,0.62,0.12,-0.00604703,-4.14444e-05,0,0.00604717,8,1
0,-0.635,0,0.635,0.135,-0.00615877,-2.95457e-05,0,0.00615884,9,1
0,-0.65,0,0.65,0.15,-0.00606309,-2.03097e-05,0,0.00606312,10,1
0,-0.665,0,0.665,0.165,-0.00567937,-7.28465e-06,0,0.00567937,11,1
0,-0.68,0,0.68,0.18,-0.00529565,5.74038e-06,0,0.00529565,12,1
0,-0.695,0,0.695,0.195,-0.00490448,2.03223e-05,0,0.00490452,13,1
0,-0.71,0,0.71,0.21,-0.00430429,2.01841e-05,0,0.00430434,14,1
0,-0.725,0,0.725,0.225,-0.00370092,1.89355e-05,0,0.00370097,15,1
0,-0.74,0,0.74,0.24,-0.00309064,1.77984e-05,0,0.00309069,16,1
0,-0.755,0,0.755,0.255,-0.0023709,1.84287e-05,0,0.00237097,17,1
0,-0.77,0,0.77,0.27,-0.0016397,1.67977e-05,0,0.00163978,18,1
0,-0.785,0,0.785,0.285,-0.00087969,9.48363e-06,0,0.000879741,19,1
0,-0.8,0,0.8,0.3,-9.82644e-05,7.01931e-06,0,9.85148e-05,20,1
0,-0.815,0,0.815,0.315,0.000684299,4.81263e-06,0,0.000684316,21,1
0,-0.83,0,0.83,0.33,0.00146676,3.78779e-06,0,0.00146677,22,1
0,-0.845,0,0.845,0.345,0.00223325,4.89804e-06,0,0.00223326,23,1
0,-0.86,0,0.86,0.36,0.00298865,6.26368e-06,0,0.00298865,24,1
0,-0.875,0,0.875,0.375,0.00374334,6.96572e-06,0,0.00374335,25,1
0,-0.89,0,0.89,0.39,0.00449336,7.5719e-06,0,0.00449337,26,1
0,-0.905,0,0.905,0.405,0.00517971,6.8746e-06,0,0.00517971,27,1
0,-0.92,0,0.92,0.42,0.00581908,6.61856e-06,0,0.00581909,28,1
0,-0.935,0,0.935,0.435,0.0064552,6.39307e-06,0,0.00645521,29,1
0,-0.95,0,0.95,0.45,0.00709132,6.16759e-06,0,0.00709133,30,1
0,-0.965,0,0.965,0.465,0.00769345,6.67742e-06,0,0.00769346,31,1
0,-0.98,0,0.98,0.48,0.00826598,6.63797e-06,0,0.00826598,32,1
0,-0.995,0,0.995,0.495,0.00879312,4.80889e-06,0,0.00879312,33,1
0,-1.01,0,1.01,0.51,0.00932027,2.97982e-06,0,0.00932027,34,1
0,-1.025,0,1.025,0.525,0.00982085,2.34539e-06,0,0.00982085,35,1
0,-1.04,0,1.04,0.54,0.0102848,3.35659e-06,0,0.0102848,36,1
0,-1.055,0,1.055,0.555,0.0107389,2.34744e-06,0,0.0107389,37,1
0,-1.07,0,1.07,0.57,0.0111792,-1.45401e-06,0,0.0111792,38,1
0,-1.085,0,1.085,0.585,0.0115074,-3.77446e-06,0,0.0115074,39,1
0,-1.1,0,1.1,0.6,0.0117912,-5.50825e-06,0,0.0117912,40,1
0,-1.115,0,1.115,0.615,0.0120731,-6.27167e-06,0,0.0120731,41,1
0,-1.13,0,1.13,0.63,0.0123196,-4.35149e-06,0,0.0123196,42,1
0,-1.145,0,1.145,0.645,0.0125028,-3.94905e-06,0,0.0125028,43,1
0,-1.16,0,1.16,0.66,0.0126859,-3.5466e-06,0,0.0126859,44,1
0,-1.175,0,1.175,0.675,0.012869,-3.14415e-06,0,0.012869,45,1
0,-1.19,0,1.19,0.69,0.0129425,3.17342e-06,0,0.0129425,46,1
0,-1.205,0,1.205,0.705,0.0129779,3.37988e-06,0,0.0129779,47,1
0,-1.22,0,1.22,0.72,0.0130133,3.58635e-06,0,0.0130133,48,1
0,-1.235,0,1.235,0.735,0.0130487,3.79281e-06,0,0.0130487,49,1
0,-1.25,0,1.25,0.75,0.0130151,6.11234e-06,0,0.0130151,50,1
0,-1.265,0,1.265,0.765,0.0128973,3.35284e-06,0,0.0128973,51,1
0,-1.28,0,1.28,0.78,0.0127826,-1.09938e-07,0,0.0127826,52,1
0,-1.295,0,1.295,0.795,0.0126698,-4.00162e-06,0,0.0126698,53,1
0,-1.31,0,1.31,0.81,0.0125236,-9.0231e-06,0,0.0125236,54,1
0,-1.325,0,1.325,0.825,0.0122764,-1.22827e-05,0,0.0122764,55,1
0,-1.34,0,1.34,0.84,0.012021,-1.17711e-05,0,0.012021,56,1
0,-1.355,0,1.355,0.855,0.0117548,-1.11014e-05,0,0.0117548,57,1
0,-1.37,0,1.37,0.87,0.0114163,-9.37778e-06,0,0.0114163,58,1
0,-1.385,0,1.385,0.885,0.0110777,-7.65417e-06,0,0.0110778,59,1
0,-1.4,0,1.4,0.9,0.0107077,-1.14564e-05,0,0.0107077,60,1
0,-1.415,0,1.415,0.915,0.0102483,-1.02917e-05,0,0.0102483,61,1
0,-1.43,0,1.43,0.93,0.00978897,-9.12706e-06,0,0.00978897,62,1
0,-1.445,0,1.445,0.945,0.00933172,-6.82242e-06,0,0.00933173,63,1
0,-1.46,0,1.46,0.96,0.00878965,-3.12337e-06,0,0.00878965,64,1
0,-1.475,0,1.475,0.975,0.00822602,-2.45866e-06,0,0.00822602,65,1
0,-1.49,0,1.49,0.99,0.00766238,-1.79394e-06,0,0.00766238,66,1
0,-1.505,0,1.505,1.005,0.00709094,-1.17144e-06,0,0.00709094,67,1
0,-1.52,0,1.52,1.02,0.00643686,-9.95534e-07,0,0.00643686,68,1
0,-1.535,0,1.535,1.035,0.00578279,-8.19629e-07,0,0.00578279,69,1
0,-1.55,0,1.55,1.05,0.00512975,1.90545e-06,0,0.00512975,70,1
0,-1.565,0,1.565,1.065,0.00442794,4.41129e-06,0,0.00442794,71,1
0,-1.58,0,1.58,1.08,0.00367965,6.10935e-06,0,0.00367966,72,1
0,-1.595,0,1.595,1.095,0.00293129,5.0538e-06,0,0.0029313,73,1
0,-1.61,0,1.61,1.11,0.00218293,3.99825e-06,0,0.00218293,74,1
0,-1.625,0,1.625,1.125,0.00141204,4.66342e-06,0,0.00141205,75,1
0,-1.64,0,1.64,1.14,0.000617215,7.15725e-06,0,0.000617256,76,1
0,-1.655,0,1.655,1.155,-0.000177614,9.65108e-06,0,0.000177876,77,1
0,-1.67,0,1.67,1.17,-0.000972442,1.21449e-05,0,0.000972518,78,1
0,-1.685,0,1.685,1.185,-0.00176771,1.37871e-05,0,0.00176777,79,1
0,-1.7,0,1.7,1.2,-0.00256146,1.45158e-05,0,0.0025615,80,1
0,-1.715,0,1.715,1.215,-0.00335519,1.52445e-05,0,0.00335523,81,1
0,-1.73,0,1.73,1.23,-0.00414834,1.59643e-05,0,0.00414837,82,1
0,-1.745,0,1.745,1.245,-0.00486625,1.55449e-05,0,0.00486627,83,1
0,-1.76,0,1.76,1.26,-0.00558206,1.50286e-05,0,0.00558208,84,1
0,-1.775,0,1.775,1.275,-0.00621487,1.0686e-05,0,0.00621488,85,1
0,-1.79,0,1.79,1.29,-0.00675658,6.44215e-06,0,0.00675659,86,1
0,-1.805,0,1.805,1.305,-0.00719863,2.30653e-06,0,0.00719863,87,1
0,-1.82,0,1.82,1.32,-0.00764068,-1.82913e-06,0,0.00764068,88,1
0,-1.835,0,1.835,1.335,-0.00807406,-5.83203e-06,0,0.00807406,89,1
0,-1.85,0,1.85,1.35,-0.00812968,-9.17522e-06,0,0.00812969,90,1
0,-1.865,0,1.865,1.365,-0.00804176,-1.46716e-05,0,0.00804177,91,1
0,-1.88,0,1.88,1.38,-0.00796053,-2.05548e-05,0,0.00796055,92,1
0,-1.895,0,1.895,1.395,-0.0076442,-2.11208e-05,0,0.00764423,93,1
0,-1.91,0,1.91,1.41,-0.00718152,-1.82283e-05,0,0.00718154,94,1
0,-1.925,0,1.925,1.425,-0.00660756,-1.99813e-05,0,0.00660759,95,1
0,-1.94,0,1.94,1.44,-0.0057722,-2.84814e-05,0,0.00577227,96,1
0,-1.955,0,1.955,1.455,-0.00481913,-3.0143e-05,0,0.00481922,97,1
0,-1.97,0,1.97,1.47,-0.00386605,-3.18045e-05,0,0.00386618,98,1
0,-1.985,0,1.985,1.485,-0.00291297,-3.34661e-05,0,0.00291316,99,1
0,-2,0,2,1.5,-0.0019599,-3.51276e-05,0,0.00196021,100,1


==> data/knudsen_pump/ux-1.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,-0.5,0,0.5,0,0.000364317,7.08699e-06,0,0.000364386,0,1
0,-0.515,0,0.515,0.015,-0.00110101,7.6099e-06,0,0.00110103,1,1
0,-0.53,0,0.53,0.03,-0.00255646,8.28363e-06,0,0.00255647,2,1
0,-0.545,0,0.545,0.045,-0.00377145,1.26309e-05,0,0.00377147,3,1
0,-0.56,0,0.56,0.06,-0.00498548,1.62741e-05,0,0.00498551,4,1
0,-0.575,0,0.575,0.075,-0.00561931,1.66748e-05,0,0.00561933,5,1
0,-0.59,0,0.59,0.09,-0.0061753,1.83369e-05,0,0.00617532,6,1
0,-0.605,0,0.605,0.105,-0.00638786,1.64256e-05,0,0.00638788,7,1
0,-0.62,0,0.62,0.12,-0.00646144,1.51906e-05,0,0.00646146,8,1
0,-0.635,0,0.635,0.135,-0.00638908,6.3929e-06,0,0.00638908,9,1
0,-0.65,0,0.65,0.15,-0.00612572,1.82502e-06,0,0.00612572,10,1
0,-0.665,0,0.665,0.165,-0.00582026,-4.36678e-06,0,0.00582026,11,1
0,-0.68,0,0.68,0.18,-0.00537487,-3.8064e-06,0,0.00537487,12,1
0,-0.695,0,0.695,0.195,-0.00486692,-5.45991e-06,0,0.00486692,13,1
0,-0.71,0,0.71,0.21,-0.00425871,-2.73092e-06,0,0.00425871,14,1
0,-0.725,0,0.725,0.225,-0.0036445,7.84937e-07,0,0.0036445,15,1
0,-0.74,0,0.74,0.24,-0.00295343,1.43877e-06,0,0.00295343,16,1
0,-0.755,0,0.755,0.255,-0.00222597,5.75738e-08,0,0.00222597,17,1
0,-0.77,0,0.77,0.27,-0.00147634,-1.43011e-06,0,0.00147635,18,1
0,-0.785,0,0.785,0.285,-0.000713567,-3.09575e-07,0,0.000713567,19,1
0,-0.8,0,0.8,0.3,5.89038e-05,-4.60776e-07,0,5.89056e-05,20,1
0,-0.815,0,0.815,0.315,0.000835649,-9.56598e-07,0,0.000835649,21,1
0,-0.83,0,0.83,0.33,0.00161241,-4.87001e-07,0,0.00161241,22,1
0,-0.845,0,0.845,0.345,0.00238541,-4.87066e-07,0,0.00238541,23,1
0,-0.86,0,0.86,0.36,0.00314555,-9.06464e-07,0,0.00314555,24,1
0,-0.875,0,0.875,0.375,0.0038955,1.38819e-07,0,0.0038955,25,1
0,-0.89,0,0.89,0.39,0.00462563,8.31965e-08,0,0.00462563,26,1
0,-0.905,0,0.905,0.405,0.00533935,2.54755e-07,0,0.00533935,27,1
0,-0.92,0,0.92,0.42,0.00601447,3.30047e-07,0,0.00601447,28,1
0,-0.935,0,0.935,0.435,0.00668958,4.0534e-07,0,0.00668958,29,1
0,-0.95,0,0.95,0.45,0.00732695,-4.68181e-08,0,0.00732695,30,1
0,-0.965,0,0.965,0.465,0.00795187,-5.55832e-07,0,0.00795187,31,1
0,-0.98,0,0.98,0.48,0.00853447,-9.82644e-07,0,0.00853447,32,1
0,-0.995,0,0.995,0.495,0.00908392,-3.84441e-07,0,0.00908392,33,1
0,-1.01,0,1.01,0.51,0.00960719,2.16767e-07,0,0.00960719,34,1
0,-1.025,0,1.025,0.525,0.0100922,1.17204e-06,0,0.0100922,35,1
0,-1.04,0,1.04,0.54,0.0105535,1.0355e-06,0,0.0105535,36,1
0,-1.055,0,1.055,0.555,0.0109848,4.13813e-07,0,0.0109848,37,1
0,-1.07,0,1.07,0.57,0.0113621,2.68856e-07,0,0.0113621,38,1
0,-1.085,0,1.085,0.585,0.0117351,-5.68631e-07,0,0.0117351,39,1
0,-1.1,0,1.1,0.6,0.0120466,-1.2759e-06,0,0.0120466,40,1
0,-1.115,0,1.115,0.615,0.0123303,6.77141e-08,0,0.0123303,41,1
0,-1.13,0,1.13,0.63,0.0125781,1.5628e-06,0,0.0125781,42,1
0,-1.145,0,1.145,0.645,0.012799,1.28993e-06,0,0.012799,43,1
0,-1.16,0,1.16,0.66,0.0129703,7.31887e-07,0,0.0129703,44,1
0,-1.175,0,1.175,0.675,0.0131242,1.8025e-07,0,0.0131242,45,1
0,-1.19,0,1.19,0.69,0.0132154,8.61852e-08,0,0.0132154,46,1
0,-1.205,0,1.205,0.705,0.013296,-6.14489e-07,0,0.013296,47,1
0,-1.22,0,1.22,0.72,0.0133178,-8.61478e-07,0,0.0133178,48,1
0,-1.235,0,1.235,0.735,0.013327,1.93706e-07,0,0.013327,49,1
0,-1.25,0,1.25,0.75,0.0132784,-4.71374e-07,0,0.0132784,50,1
0,-1.265,0,1.265,0.765,0.013204,-1.41711e-06,0,0.013204,51,1
0,-1.28,0,1.28,0.78,0.0131006,-2.66023e-06,0,0.0131006,52,1
0,-1.295,0,1.295,0.795,0.0129503,-2.0655e-06,0,0.0129503,53,1
0,-1.31,0,1.31,0.81,0.0127798,-3.21761e-06,0,0.0127798,54,1
0,-1.325,0,1.325,0.825,0.0125462,-6.87216e-07,0,0.0125462,55,1
0,-1.34,0,1.34,0.84,0.0123067,-4.49337e-07,0,0.0123067,56,1
0,-1.355,0,1.355,0.855,0.0120144,-3.65319e-07,0,0.0120144,57,1
0,-1.37,0,1.37,0.87,0.0117002,1.0036e-06,0,0.0117002,58,1
0,-1.385,0,1.385,0.885,0.0113444,9.66059e-07,0,0.0113444,59,1
0,-1.4,0,1.4,0.9,0.0109474,1.23625e-06,0,0.0109474,60,1
0,-1.415,0,1.415,0.915,0.010526,-2.6389e-07,0,0.010526,61,1
0,-1.43,0,1.43,0.93,0.0100705,-2.22027e-06,0,0.0100705,62,1
0,-1.445,0,1.445,0.945,0.0095919,-2.54525e-06,0,0.0095919,63,1
0,-1.46,0,1.46,0.96,0.00906927,-7.13146e-07,0,0.00906927,64,1
0,-1.475,0,1.475,0.975,0.00852733,-9.51903e-07,0,0.00852733,65,1
0,-1.49,0,1.49,0.99,0.00793854,-1.84519e-06,0,0.00793854,66,1
0,-1.505,0,1.505,1.005,0.00733781,-1.0448e-06,0,0.00733781,67,1
0,-1.52,0,1.52,1.02,0.00669953,5.79703e-07,0,0.00669953,68,1
0,-1.535,0,1.535,1.035,0.00604606,-2.97183e-07,0,0.00604606,69,1
0,-1.55,0,1.55,1.05,0.00536356,-1.1003e-06,0,0.00536356,70,1
0,-1.565,0,1.565,1.065,0.00465273,-6.72534e-07,0,0.00465273,71,1
0,-1.58,0,1.58,1.08,0.00392363,-1.21922e-06,0,0.00392363,72,1
0,-1.595,0,1.595,1.095,0.00317087,-5.77212e-07,0,0.00317087,73,1
0,-1.61,0,1.61,1.11,0.00240567,-7.46853e-07,0,0.00240567,74,1
0,-1.625,0,1.625,1.125,0.00162765,-4.62362e-07,0,0.00162765,75,1
0,-1.64,0,1.64,1.14,0.000834154,-8.26454e-07,0,0.000834154,76,1
0,-1.655,0,1.655,1.155,3.47779e-05,-1.40647e-06,0,3.48063e-05,77,1
0,-1.67,0,1.67,1.17,-0.000766795,-1.08442e-06,0,0.000766796,78,1
0,-1.685,0,1.685,1.185,-0.00156384,-6.14539e-07,0,0.00156384,79,1
0,-1.7,0,1.7,1.2,-0.00235945,9.21644e-07,0,0.00235945,80,1
0,-1.715,0,1.715,1.215,-0.00314247,1.10064e-07,0,0.00314247,81,1
0,-1.73,0,1.73,1.23,-0.00390988,-6.74161e-07,0,0.00390988,82,1
0,-1.745,0,1.745,1.245,-0.00465591,-1.48993e-06,0,0.00465591,83,1
0,-1.76,0,1.76,1.26,-0.00537179,-1.44168e-06,0,0.00537179,84,1
0,-1.775,0,1.775,1.275,-0.0060472,-1.5685e-06,0,0.0060472,85,1
0,-1.79,0,1.79,1.29,-0.00663285,-8.5051e-08,0,0.00663285,86,1
0,-1.805,0,1.805,1.305,-0.00718802,7.7684e-07,0,0.00718802,87,1
0,-1.82,0,1.82,1.32,-0.00765965,-9.53116e-07,0,0.00765965,88,1
0,-1.835,0,1.835,1.335,-0.00811048,-1.35975e-06,0,0.00811048,89,1
0,-1.85,0,1.85,1.35,-0.00838621,-6.03468e-06,0,0.00838621,90,1
0,-1.865,0,1.865,1.365,-0.00850174,-8.46646e-06,0,0.00850174,91,1
0,-1.88,0,1.88,1.38,-0.00849776,-1.15625e-05,0,0.00849777,92,1
0,-1.895,0,1.895,1.395,-0.00828164,-1.19775e-05,0,0.00828165,93,1
0,-1.91,0,1.91,1.41,-0.00793942,-9.5078e-06,0,0.00793942,94,1
0,-1.925,0,1.925,1.425,-0.00742942,-7.76186e-06,0,0.00742942,95,1
0,-1.94,0,1.94,1.44,-0.00651136,-7.06573e-06,0,0.00651136,96,1
0,-1.955,0,1.955,1.455,-0.0054512,-4.86031e-06,0,0.0054512,97,1
0,-1.97,0,1.97,1.47,-0.00401142,3.8307e-06,0,0.00401142,98,1
0,-1.985,0,1.985,1.485,-0.00240988,9.78908e-06,0,0.0024099,99,1
0,-2,0,2,1.5,-0.000712205,1.41236e-05,0,0.000712345,100,1


==> data/knudsen_pump/ux-2.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,-0.5,0,0.5,0,0.000680971,1.04381e-05,0,0.000681051,0,1
0,-0.515,0,0.515,0.015,-0.00116555,6.86287e-06,0,0.00116557,1,1
0,-0.53,0,0.53,0.03,-0.00277395,1.87362e-06,0,0.00277395,2,1
0,-0.545,0,0.545,0.045,-0.00408166,-1.46988e-06,0,0.00408166,3,1
0,-0.56,0,0.56,0.06,-0.00505374,-1.94765e-06,0,0.00505374,4,1
0,-0.575,0,0.575,0.075,-0.00574084,-2.50367e-06,0,0.00574084,5,1
0,-0.59,0,0.59,0.09,-0.00620301,-3.16341e-06,0,0.00620301,6,1
0,-0.605,0,0.605,0.105,-0.00641319,-1.42008e-06,0,0.00641319,7,1
0,-0.62,0,0.62,0.12,-0.00646638,-2.32924e-06,0,0.00646638,8,1
0,-0.635,0,0.635,0.135,-0.00638031,-2.52513e-06,0,0.00638031,9,1
0,-0.65,0,0.65,0.15,-0.00615193,-1.04267e-06,0,0.00615193,10,1
0,-0.665,0,0.665,0.165,-0.00581854,2.77052e-06,0,0.00581854,11,1
0,-0.68,0,0.68,0.18,-0.00537111,2.81615e-06,0,0.00537111,12,1
0,-0.695,0,0.695,0.195,-0.00484302,1.68927e-06,0,0.00484302,13,1
0,-0.71,0,0.71,0.21,-0.00424935,1.43155e-06,0,0.00424935,14,1
0,-0.725,0,0.725,0.225,-0.00360811,7.20955e-08,0,0.00360811,15,1
0,-0.74,0,0.74,0.24,-0.0029238,-8.37786e-08,0,0.0029238,16,1
0,-0.755,0,0.755,0.255,-0.00220091,5.04118e-07,0,0.00220091,17,1
0,-0.77,0,0.77,0.27,-0.00145055,1.53677e-06,0,0.00145055,18,1
0,-0.785,0,0.785,0.285,-0.000686301,1.10996e-06,0,0.000686302,19,1
0,-0.8,0,0.8,0.3,8.9302e-05,-3.32028e-07,0,8.93026e-05,20,1
0,-0.815,0,0.815,0.315,0.000869098,-8.33888e-07,0,0.000869098,21,1
0,-0.83,0,0.83,0.33,0.00164835,-9.89194e-08,0,0.00164835,22,1
0,-0.845,0,0.845,0.345,0.00242133,1.23076e-07,0,0.00242133,23,1
0,-0.86,0,0.86,0.36,0.00318595,6.15228e-07,0,0.00318595,24,1
0,-0.875,0,0.875,0.375,0.00393864,3.09074e-07,0,0.00393864,25,1
0,-0.89,0,0.89,0.39,0.00467055,-2.84227e-07,0,0.00467055,26,1
0,-0.905,0,0.905,0.405,0.00538477,-5.94488e-07,0,0.00538477,27,1
0,-0.92,0,0.92,0.42,0.00607661,-4.08092e-07,0,0.00607661,28,1
0,-0.935,0,0.935,0.435,0.00674469,1.76007e-07,0,0.00674469,29,1
0,-0.95,0,0.95,0.45,0.0073848,2.78424e-07,0,0.0073848,30,1
0,-0.965,0,0.965,0.465,0.00800112,1.76613e-07,0,0.00800112,31,1
0,-0.98,0,0.98,0.48,0.00858941,7.65303e-07,0,0.00858941,32,1
0,-0.995,0,0.995,0.495,0.00914551,1.61296e-06,0,0.00914551,33,1
0,-1.01,0,1.01,0.51,0.00966768,1.35102e-06,0,0.00966768,34,1
0,-1.025,0,1.025,0.525,0.01016,8.03473e-08,0,0.01016,35,1
0,-1.04,0,1.04,0.54,0.0106174,-5.86366e-07,0,0.0106174,36,1
0,-1.055,0,1.055,0.555,0.0110412,-3.06269e-07,0,0.0110412,37,1
0,-1.07,0,1.07,0.57,0.0114341,-1.70313e-07,0,0.0114341,38,1
0,-1.085,0,1.085,0.585,0.0117895,-2.80979e-08,0,0.0117895,39,1
0,-1.1,0,1.1,0.6,0.0121105,-2.06183e-07,0,0.0121105,40,1
0,-1.115,0,1.115,0.615,0.0123935,1.6837e-07,0,0.0123935,41,1
0,-1.13,0,1.13,0.63,0.0126479,3.52015e-07,0,0.0126479,42,1
0,-1.145,0,1.145,0.645,0.0128622,7.16106e-07,0,0.0128622,43,1
0,-1.16,0,1.16,0.66,0.0130405,7.15012e-07,0,0.0130405,44,1
0,-1.175,0,1.175,0.675,0.0131818,8.6752e-07,0,0.0131818,45,1
0,-1.19,0,1.19,0.69,0.0132857,6.23443e-07,0,0.0132857,46,1
0,-1.205,0,1.205,0.705,0.0133597,-4.10474e-08,0,0.0133597,47,1
0,-1.22,0,1.22,0.72,0.0133921,-6.09811e-07,0,0.0133921,48,1
0,-1.235,0,1.235,0.735,0.013387,-3.96441e-07,0,0.013387,49,1
0,-1.25,0,1.25,0.75,0.0133505,-2.39529e-07,0,0.0133505,50,1
0,-1.265,0,1.265,0.765,0.0132728,-5.60592e-08,0,0.0132728,51,1
0,-1.28,0,1.28,0.78,0.0131626,-1.82077e-07,0,0.0131626,52,1
0,-1.295,0,1.295,0.795,0.0130184,-6.48184e-07,0,0.0130184,53,1
0,-1.31,0,1.31,0.81,0.0128378,-4.53888e-08,0,0.0128378,54,1
0,-1.325,0,1.325,0.825,0.0126211,-7.64242e-07,0,0.0126211,55,1
0,-1.34,0,1.34,0.84,0.0123701,-3.80478e-07,0,0.0123701,56,1
0,-1.355,0,1.355,0.855,0.0120848,-3.9874e-07,0,0.0120848,57,1
0,-1.37,0,1.37,0.87,0.0117664,-6.25792e-07,0,0.0117664,58,1
0,-1.385,0,1.385,0.885,0.011409,3.41865e-07,0,0.011409,59,1
0,-1.4,0,1.4,0.9,0.0110179,3.88228e-07,0,0.0110179,60,1
0,-1.415,0,1.415,0.915,0.0105966,2.68629e-07,0,0.0105966,61,1
0,-1.43,0,1.43,0.93,0.0101468,9.61273e-08,0,0.0101468,62,1
0,-1.445,0,1.445,0.945,0.009659,5.79979e-07,0,0.009659,63,1
0,-1.46,0,1.46,0.96,0.00913967,8.89586e-07,0,0.00913967,64,1
0,-1.475,0,1.475,0.975,0.00859159,7.50557e-07,0,0.00859159,65,1
0,-1.49,0,1.49,0.99,0.00801257,8.16619e-07,0,0.00801257,66,1
0,-1.505,0,1.505,1.005,0.00740793,6.84347e-07,0,0.00740793,67,1
0,-1.52,0,1.52,1.02,0.00677105,-3.03495e-10,0,0.00677105,68,1
0,-1.535,0,1.535,1.035,0.00610794,4.84133e-07,0,0.00610794,69,1
0,-1.55,0,1.55,1.05,0.00542248,3.959e-07,0,0.00542248,70,1
0,-1.565,0,1.565,1.065,0.00471234,5.61526e-07,0,0.00471234,71,1
0,-1.58,0,1.58,1.08,0.00398147,1.77534e-07,0,0.00398147,72,1
0,-1.595,0,1.595,1.095,0.00322964,-2.5673e-07,0,0.00322964,73,1
0,-1.61,0,1.61,1.11,0.00246365,-2.61668e-07,0,0.00246365,74,1
0,-1.625,0,1.625,1.125,0.00168296,4.35394e-07,0,0.00168296,75,1
0,-1.64,0,1.64,1.14,0.000889473,4.14054e-08,0,0.000889473,76,1
0,-1.655,0,1.655,1.155,9.05587e-05,-4.62498e-07,0,9.05599e-05,77,1
0,-1.67,0,1.67,1.17,-0.000713557,-1.31156e-06,0,0.000713558,78,1
0,-1.685,0,1.685,1.185,-0.00151716,-1.03777e-06,0,0.00151716,79,1
0,-1.7,0,1.7,1.2,-0.00231629,-4.81627e-07,0,0.00231629,80,1
0,-1.715,0,1.715,1.215,-0.00310308,3.91434e-07,0,0.00310308,81,1
0,-1.73,0,1.73,1.23,-0.00387086,7.08515e-08,0,0.00387086,82,1
0,-1.745,0,1.745,1.245,-0.00461864,-9.28093e-07,0,0.00461864,83,1
0,-1.76,0,1.76,1.26,-0.00533151,-4.63044e-07,0,0.00533151,84,1
0,-1.775,0,1.775,1.275,-0.00600226,-2.2323e-07,0,0.00600226,85,1
0,-1.79,0,1.79,1.29,-0.00661711,-5.28763e-07,0,0.00661711,86,1
0,-1.805,0,1.805,1.305,-0.00717506,-5.4558e-07,0,0.00717506,87,1
0,-1.82,0,1.82,1.32,-0.00765862,-1.94705e-07,0,0.00765862,88,1
0,-1.835,0,1.835,1.335,-0.00806541,-9.69961e-07,0,0.00806541,89,1
0,-1.85,0,1.85,1.35,-0.00835283,-1.33226e-06,0,0.00835283,90,1
0,-1.865,0,1.865,1.365,-0.00851089,-1.80885e-06,0,0.00851089,91,1
0,-1.88,0,1.88,1.38,-0.00851243,-1.3052e-06,0,0.00851243,92,1
0,-1.895,0,1.895,1.395,-0.00837674,-1.67518e-06,0,0.00837674,93,1
0,-1.91,0,1.91,1.41,-0.00806473,-1.07774e-06,0,0.00806473,94,1
0,-1.925,0,1.925,1.425,-0.00752762,1.00764e-06,0,0.00752762,95,1
0,-1.94,0,1.94,1.44,-0.00669765,4.67039e-06,0,0.00669765,96,1
0,-1.955,0,1.955,1.455,-0.00561918,6.122e-06,0,0.00561919,97,1
0,-1.97,0,1.97,1.47,-0.00419393,1.63735e-06,0,0.00419393,98,1
0,-1.985,0,1.985,1.485,-0.0024041,3.66293e-07,0,0.0024041,99,1
0,-2,0,2,1.5,-0.000420708,-1.71392e-06,0,0.000420711,100,1


==> data/knudsen_pump/ux-3.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,-0.5,0,0.5,0,0.000793438,-1.06862e-06,0,0.000793439,0,1
0,-0.515,0,0.515,0.015,-0.00120822,1.29793e-06,0,0.00120822,1,1
0,-0.53,0,0.53,0.03,-0.00284307,-1.98528e-06,0,0.00284307,2,1
0,-0.545,0,0.545,0.045,-0.00411747,-2.02681e-06,0,0.00411747,3,1
0,-0.56,0,0.56,0.06,-0.00507284,1.88816e-06,0,0.00507284,4,1
0,-0.575,0,0.575,0.075,-0.00575301,-1.02678e-06,0,0.00575301,5,1
0,-0.59,0,0.59,0.09,-0.00619917,-9.61581e-07,0,0.00619917,6,1
0,-0.605,0,0.605,0.105,-0.00643561,1.02658e-06,0,0.00643561,7,1
0,-0.62,0,0.62,0.12,-0.00649347,9.393e-07,0,0.00649347,8,1
0,-0.635,0,0.635,0.135,-0.00639325,2.33416e-07,0,0.00639325,9,1
0,-0.65,0,0.65,0.15,-0.00616128,7.54804e-07,0,0.00616128,10,1
0,-0.665,0,0.665,0.165,-0.0058121,1.8144e-08,0,0.0058121,11,1
0,-0.68,0,0.68,0.18,-0.00536765,1.27443e-08,0,0.00536765,12,1
0,-0.695,0,0.695,0.195,-0.00484222,-1.14886e-06,0,0.00484222,13,1
0,-0.71,0,0.71,0.21,-0.0042535,8.81457e-07,0,0.0042535,14,1
0,-0.725,0,0.725,0.225,-0.00360474,1.64433e-07,0,0.00360474,15,1
0,-0.74,0,0.74,0.24,-0.00291508,-5.0911e-07,0,0.00291508,16,1
0,-0.755,0,0.755,0.255,-0.00219151,7.59286e-08,0,0.00219151,17,1
0,-0.77,0,0.77,0.27,-0.00144433,2.24187e-07,0,0.00144433,18,1
0,-0.785,0,0.785,0.285,-0.000677623,4.59576e-07,0,0.000677623,19,1
0,-0.8,0,0.8,0.3,9.86677e-05,-4.39617e-08,0,9.86677e-05,20,1
0,-0.815,0,0.815,0.315,0.000879496,-5.6862e-07,0,0.000879496,21,1
0,-0.83,0,0.83,0.33,0.00165944,1.73826e-08,0,0.00165944,22,1
0,-0.845,0,0.845,0.345,0.00243364,-2.90466e-07,0,0.00243364,23,1
0,-0.86,0,0.86,0.36,0.00319832,3.68012e-07,0,0.00319832,24,1
0,-0.875,0,0.875,0.375,0.00394921,-2.82489e-07,0,0.00394921,25,1
0,-0.89,0,0.89,0.39,0.00468382,2.23222e-09,0,0.00468382,26,1
0,-0.905,0,0.905,0.405,0.00539845,-4.09766e-09,0,0.00539845,27,1
0,-0.92,0,0.92,0.42,0.00609138,4.86176e-08,0,0.00609138,28,1
0,-0.935,0,0.935,0.435,0.00675988,-6.61888e-08,0,0.00675988,29,1
0,-0.95,0,0.95,0.45,0.00740314,-2.76903e-08,0,0.00740314,30,1
0,-0.965,0,0.965,0.465,0.00801842,3.15943e-08,0,0.00801842,31,1
0,-0.98,0,0.98,0.48,0.0086039,2.86928e-07,0,0.0086039,32,1
0,-0.995,0,0.995,0.495,0.00915964,-2.57279e-08,0,0.00915964,33,1
0,-1.01,0,1.01,0.51,0.00968383,-1.65764e-07,0,0.00968383,34,1
0,-1.025,0,1.025,0.525,0.0101748,-1.76036e-08,0,0.0101748,35,1
0,-1.04,0,1.04,0.54,0.0106339,-1.47156e-07,0,0.0106339,36,1
0,-1.055,0,1.055,0.555,0.0110595,9.34661e-10,0,0.0110595,37,1
0,-1.07,0,1.07,0.57,0.0114506,-2.41335e-08,0,0.0114506,38,1
0,-1.085,0,1.085,0.585,0.0118066,-1.03427e-07,0,0.0118066,39,1
0,-1.1,0,1.1,0.6,0.0121277,4.9882e-08,0,0.0121277,40,1
0,-1.115,0,1.115,0.615,0.0124132,-1.42846e-07,0,0.0124132,41,1
0,-1.13,0,1.13,0.63,0.012663,-1.87201e-07,0,0.012663,42,1
0,-1.145,0,1.145,0.645,0.0128774,-1.90341e-07,0,0.0128774,43,1
0,-1.16,0,1.16,0.66,0.0130562,-2.85447e-08,0,0.0130562,44,1
0,-1.175,0,1.175,0.675,0.0131983,-7.78204e-08,0,0.0131983,45,1
0,-1.19,0,1.19,0.69,0.0133039,-9.66627e-08,0,0.0133039,46,1
0,-1.205,0,1.205,0.705,0.0133751,-1.35929e-07,0,0.0133751,47,1
0,-1.22,0,1.22,0.72,0.0134092,5.54233e-08,0,0.0134092,48,1
0,-1.235,0,1.235,0.735,0.0134065,-8.41738e-08,0,0.0134065,49,1
0,-1.25,0,1.25,0.75,0.0133687,1.27438e-08,0,0.0133687,50,1
0,-1.265,0,1.265,0.765,0.0132935,2.06907e-07,0,0.0132935,51,1
0,-1.28,0,1.28,0.78,0.0131842,1.54137e-08,0,0.0131842,52,1
0,-1.295,0,1.295,0.795,0.013038,-1.9867e-07,0,0.013038,53,1
0,-1.31,0,1.31,0.81,0.0128574,9.55522e-08,0,0.0128574,54,1
0,-1.325,0,1.325,0.825,0.0126407,1.19818e-07,0,0.0126407,55,1
0,-1.34,0,1.34,0.84,0.0123897,-1.4876e-08,0,0.0123897,56,1
0,-1.355,0,1.355,0.855,0.0121031,1.84324e-07,0,0.0121031,57,1
0,-1.37,0,1.37,0.87,0.0117829,-5.69811e-08,0,0.0117829,58,1
0,-1.385,0,1.385,0.885,0.011428,-1.45022e-10,0,0.011428,59,1
0,-1.4,0,1.4,0.9,0.0110389,8.49294e-08,0,0.0110389,60,1
0,-1.415,0,1.415,0.915,0.0106174,-1.0553e-07,0,0.0106174,61,1
0,-1.43,0,1.43,0.93,0.0101619,-6.87154e-08,0,0.0101619,62,1
0,-1.445,0,1.445,0.945,0.00967673,8.73255e-08,0,0.00967673,63,1
0,-1.46,0,1.46,0.96,0.00915757,-1.67861e-08,0,0.00915757,64,1
0,-1.475,0,1.475,0.975,0.00860879,-2.6186e-07,0,0.00860879,65,1
0,-1.49,0,1.49,0.99,0.00802937,-1.26997e-07,0,0.00802937,66,1
0,-1.505,0,1.505,1.005,0.00742245,-2.58949e-08,0,0.00742245,67,1
0,-1.52,0,1.52,1.02,0.00678705,-1.60687e-07,0,0.00678705,68,1
0,-1.535,0,1.535,1.035,0.00612554,-2.24383e-07,0,0.00612554,69,1
0,-1.55,0,1.55,1.05,0.00543861,-1.07415e-07,0,0.00543861,70,1
0,-1.565,0,1.565,1.065,0.00472865,2.5667e-07,0,0.00472865,71,1
0,-1.58,0,1.58,1.08,0.00399699,-2.02983e-08,0,0.00399699,72,1
0,-1.595,0,1.595,1.095,0.00324683,-6.79732e-09,0,0.00324683,73,1
0,-1.61,0,1.61,1.11,0.00247909,-5.05459e-08,0,0.00247909,74,1
0,-1.625,0,1.625,1.125,0.00169745,-1.35332e-07,0,0.00169745,75,1
0,-1.64,0,1.64,1.14,0.000904454,2.30846e-08,0,0.000904454,76,1
0,-1.655,0,1.655,1.155,0.000103524,3.94708e-07,0,0.000103525,77,1
0,-1.67,0,1.67,1.17,-0.000701243,2.80114e-08,0,0.000701243,78,1
0,-1.685,0,1.685,1.185,-0.00150623,-9.81646e-08,0,0.00150623,79,1
0,-1.7,0,1.7,1.2,-0.00230383,-1.20669e-07,0,0.00230383,80,1
0,-1.715,0,1.715,1.215,-0.00309018,6.19057e-07,0,0.00309018,81,1
0,-1.73,0,1.73,1.23,-0.00386102,3.89687e-07,0,0.00386102,82,1
0,-1.745,0,1.745,1.245,-0.00460724,-2.18634e-07,0,0.00460724,83,1
0,-1.76,0,1.76,1.26,-0.00531926,-4.37061e-07,0,0.00531926,84,1
0,-1.775,0,1.775,1.275,-0.00599183,-4.91415e-07,0,0.00599183,85,1
0,-1.79,0,1.79,1.29,-0.00661145,1.92776e-07,0,0.00661145,86,1
0,-1.805,0,1.805,1.305,-0.00717184,-1.09847e-07,0,0.00717184,87,1
0,-1.82,0,1.82,1.32,-0.00765524,1.12524e-06,0,0.00765524,88,1
0,-1.835,0,1.835,1.335,-0.00804752,2.12079e-07,0,0.00804752,89,1
0,-1.85,0,1.85,1.35,-0.00833925,-1.91118e-06,0,0.00833925,90,1
0,-1.865,0,1.865,1.365,-0.00850457,-1.3111e-06,0,0.00850457,91,1
0,-1.88,0,1.88,1.38,-0.00852894,1.10906e-06,0,0.00852894,92,1
0,-1.895,0,1.895,1.395,-0.00839244,1.32848e-07,0,0.00839244,93,1
0,-1.91,0,1.91,1.41,-0.00806089,-1.52022e-07,0,0.00806089,94,1
0,-1.925,0,1.925,1.425,-0.00752007,-3.61786e-07,0,0.00752007,95,1
0,-1.94,0,1.94,1.44,-0.00672119,1.64956e-06,0,0.00672119,96,1
0,-1.955,0,1.955,1.455,-0.00564174,-3.14072e-06,0,0.00564174,97,1
0,-1.97,0,1.97,1.47,-0.00424797,3.64072e-07,0,0.00424797,98,1
0,-1.985,0,1.985,1.485,-0.00247802,-2.22939e-06,0,0.00247802,99,1
0,-2,0,2,1.5,-0.000338178,-2.70699e-07,0,0.000338178,100,1


==> data/thermal_edge_flow/0.5-0.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,0.000143069,-1.05364e-08,0,0.000143069,0,1
0.08,0.5,0,0.50636,0.08,-1.43441e-05,-3.28448e-06,0,1.47153e-05,1,1
0.16,0.5,0,0.524976,0.16,3.31943e-06,-1.27792e-06,0,3.55692e-06,2,1
0.24,0.5,0,0.554617,0.24,2.6802e-06,1.28836e-07,0,2.6833e-06,3,1
0.32,0.5,0,0.593633,0.32,1.74074e-06,1.56398e-07,0,1.74775e-06,4,1
0.4,0.5,0,0.640312,0.4,1.58499e-06,8.66833e-07,0,1.80654e-06,5,1
0.48,0.5,0,0.693109,0.48,3.43769e-06,2.84124e-06,0,4.45986e-06,6,1
0.56,0.5,0,0.750733,0.56,3.34503e-06,5.20284e-06,0,6.18537e-06,7,1
0.64,0.5,0,0.812158,0.64,1.38489e-06,6.71673e-06,0,6.85802e-06,8,1
0.72,0.5,0,0.876584,0.72,2.7317e-07,6.94914e-06,0,6.95451e-06,9,1
0.8,0.5,0,0.943398,0.8,-1.8277e-06,7.49576e-06,0,7.71537e-06,10,1
0.88,0.5,0,1.01213,0.88,-4.40757e-06,7.2566e-06,0,8.49028e-06,11,1
0.96,0.5,0,1.0824,0.96,-6.69186e-06,4.40317e-06,0,8.01055e-06,12,1
1.04,0.5,0,1.15395,1.04,-7.79639e-06,8.83686e-07,0,7.84631e-06,13,1
1.12,0.5,0,1.22654,1.12,-7.84974e-06,-2.48702e-06,0,8.2343e-06,14,1
1.2,0.5,0,1.3,1.2,-6.38578e-06,-4.78354e-06,0,7.97874e-06,15,1
1.28,0.5,0,1.37419,1.28,-4.2273e-06,-5.97516e-06,0,7.31933e-06,16,1
1.36,0.5,0,1.449,1.36,-3.54532e-06,-5.79567e-06,0,6.79404e-06,17,1
1.44,0.5,0,1.52434,1.44,-2.00184e-06,-5.09897e-06,0,5.47785e-06,18,1
1.52,0.5,0,1.60012,1.52,-1.04119e-06,-4.12701e-06,0,4.25632e-06,19,1
1.6,0.5,0,1.67631,1.6,-8.51006e-07,-2.9668e-06,0,3.08644e-06,20,1
1.68,0.5,0,1.75283,1.68,-5.49901e-07,-2.02753e-06,0,2.10078e-06,21,1
1.76,0.5,0,1.82964,1.76,-4.26909e-07,-1.30804e-06,0,1.37594e-06,22,1
1.84,0.5,0,1.90672,1.84,-3.52299e-07,-7.57749e-07,0,8.35642e-07,23,1
1.92,0.5,0,1.98404,1.92,-2.62641e-07,-4.42735e-07,0,5.14776e-07,24,1
2,0.5,0,2.06155,2,-1.39456e-07,-3.96475e-07,0,4.20286e-07,25,1
2.08,0.5,0,2.13925,2.08,-4.21049e-09,-5.87997e-07,0,5.88012e-07,26,1
2.16,0.5,0,2.21712,2.16,7.90983e-08,-1.02579e-06,0,1.02884e-06,27,1
2.24,0.5,0,2.29513,2.24,1.82383e-07,-1.59581e-06,0,1.6062e-06,28,1
2.32,0.5,0,2.37327,2.32,3.60688e-07,-2.18596e-06,0,2.21552e-06,29,1
2.4,0.5,0,2.45153,2.4,5.72806e-07,-2.91028e-06,0,2.96611e-06,30,1
2.48,0.5,0,2.5299,2.48,7.91398e-07,-3.44031e-06,0,3.53017e-06,31,1
2.56,0.5,0,2.60837,2.56,1.61643e-06,-3.74993e-06,0,4.08348e-06,32,1
2.64,0.5,0,2.68693,2.64,2.69064e-06,-4.04418e-06,0,4.85746e-06,33,1
2.72,0.5,0,2.76557,2.72,3.84696e-06,-4.11061e-06,0,5.62994e-06,34,1
2.8,0.5,0,2.84429,2.8,5.59601e-06,-2.84861e-06,0,6.27932e-06,35,1
2.88,0.5,0,2.92308,2.88,6.65329e-06,-1.04679e-06,0,6.73513e-06,36,1
2.96,0.5,0,3.00193,2.96,6.95913e-06,1.74034e-06,0,7.17345e-06,37,1
3.04,0.5,0,3.08084,3.04,5.63023e-06,4.94754e-06,0,7.49517e-06,38,1
3.12,0.5,0,3.15981,3.12,3.44484e-06,7.84407e-06,0,8.56717e-06,39,1
3.2,0.5,0,3.23883,3.2,8.37389e-07,8.63381e-06,0,8.67432e-06,40,1
3.28,0.5,0,3.31789,3.28,-1.74411e-06,7.79379e-06,0,7.98655e-06,41,1
3.36,0.5,0,3.397,3.36,-2.87894e-06,6.8887e-06,0,7.46609e-06,42,1
3.44,0.5,0,3.47615,3.44,-4.61189e-06,5.7988e-06,0,7.40915e-06,43,1
3.52,0.5,0,3.55533,3.52,-5.82362e-06,4.25459e-06,0,7.21222e-06,44,1
3.6,0.5,0,3.63456,3.6,-6.02247e-06,2.93424e-06,0,6.69925e-06,45,1
3.68,0.5,0,3.71381,3.68,-6.05817e-06,2.19519e-06,0,6.44362e-06,46,1
3.76,0.5,0,3.7931,3.76,-6.04346e-06,1.66262e-06,0,6.26799e-06,47,1
3.84,0.5,0,3.87242,3.84,-5.69785e-06,7.0467e-07,0,5.74126e-06,48,1
3.92,0.5,0,3.95176,3.92,-6.06016e-06,-1.81057e-08,0,6.06019e-06,49,1
4,0.5,0,4.03113,4,-5.54476e-06,-7.1651e-07,0,5.59087e-06,50,1
4.08,0.5,0,4.11052,4.08,-4.69181e-06,-1.02404e-06,0,4.80227e-06,51,1
4.16,0.5,0,4.18994,4.16,-4.62368e-06,-9.96681e-07,0,4.72989e-06,52,1
4.24,0.5,0,4.26938,4.24,-4.36092e-06,-9.87142e-07,0,4.47124e-06,53,1
4.32,0.5,0,4.34884,4.32,-4.13879e-06,-1.0999e-06,0,4.28245e-06,54,1
4.4,0.5,0,4.42832,4.4,-3.74257e-06,-1.34054e-06,0,3.97541e-06,55,1
4.48,0.5,0,4.50782,4.48,-3.27352e-06,-1.44241e-06,0,3.57722e-06,56,1
4.56,0.5,0,4.58733,4.56,-3.179e-06,-1.43435e-06,0,3.48761e-06,57,1
4.64,0.5,0,4.66686,4.64,-3.10255e-06,-1.48719e-06,0,3.44058e-06,58,1
4.72,0.5,0,4.74641,4.72,-2.85128e-06,-1.46823e-06,0,3.2071e-06,59,1
4.8,0.5,0,4.82597,4.8,-2.58741e-06,-1.2776e-06,0,2.88564e-06,60,1
4.88,0.5,0,4.90555,4.88,-2.25302e-06,-1.24222e-06,0,2.57278e-06,61,1
4.96,0.5,0,4.98514,4.96,-2.09838e-06,-1.31062e-06,0,2.47405e-06,62,1
5.04,0.5,0,5.06474,5.04,-2.00905e-06,-1.29646e-06,0,2.39104e-06,63,1
5.12,0.5,0,5.14436,5.12,-1.92571e-06,-1.13209e-06,0,2.23383e-06,64,1
5.2,0.5,0,5.22398,5.2,-1.7816e-06,-1.06043e-06,0,2.07331e-06,65,1
5.28,0.5,0,5.30362,5.28,-1.61589e-06,-1.02449e-06,0,1.91329e-06,66,1
5.36,0.5,0,5.38327,5.36,-1.45722e-06,-9.10561e-07,0,1.71832e-06,67,1
5.44,0.5,0,5.46293,5.44,-1.36847e-06,-7.74953e-07,0,1.57266e-06,68,1
5.52,0.5,0,5.5426,5.52,-1.24341e-06,-6.36272e-07,0,1.39675e-06,69,1
5.6,0.5,0,5.62228,5.6,-1.1113e-06,-5.58554e-07,0,1.24378e-06,70,1
5.68,0.5,0,5.70196,5.68,-1.02687e-06,-4.5415e-07,0,1.12282e-06,71,1
5.76,0.5,0,5.78166,5.76,-9.78562e-07,-3.8758e-07,0,1.05252e-06,72,1
5.84,0.5,0,5.86137,5.84,-9.12043e-07,-3.50279e-07,0,9.76994e-07,73,1
5.92,0.5,0,5.94108,5.92,-8.21902e-07,-2.79312e-07,0,8.68065e-07,74,1
6,0.5,0,6.0208,6,-7.01534e-07,-2.26997e-07,0,7.37345e-07,75,1
6.08,0.5,0,6.10052,6.08,-6.03553e-07,-2.06334e-07,0,6.37848e-07,76,1
6.16,0.5,0,6.18026,6.16,-5.05515e-07,-1.43359e-07,0,5.2545e-07,77,1
6.24,0.5,0,6.26,6.24,-3.99812e-07,-9.85233e-08,0,4.11772e-07,78,1
6.32,0.5,0,6.33975,6.32,-3.10026e-07,-6.00539e-08,0,3.15788e-07,79,1
6.4,0.5,0,6.4195,6.4,-2.22873e-07,1.44842e-09,0,2.22878e-07,80,1
6.48,0.5,0,6.49926,6.48,-1.80124e-07,3.60552e-08,0,1.83698e-07,81,1
6.56,0.5,0,6.57903,6.56,-1.54487e-07,7.62469e-08,0,1.72279e-07,82,1
6.64,0.5,0,6.6588,6.64,-9.60784e-08,1.2491e-07,0,1.57587e-07,83,1
6.72,0.5,0,6.73858,6.72,-5.31249e-08,1.5613e-07,0,1.64921e-07,84,1
6.8,0.5,0,6.81836,6.8,-5.4255e-08,1.30604e-07,0,1.41425e-07,85,1
6.88,0.5,0,6.89814,6.88,-6.55061e-08,1.04884e-07,0,1.23659e-07,86,1
6.96,0.5,0,6.97794,6.96,-4.63734e-08,8.8287e-08,0,9.9725e-08,87,1
7.04,0.5,0,7.05773,7.04,-1.33964e-08,5.28814e-08,0,5.45519e-08,88,1
7.12,0.5,0,7.13753,7.12,4.15503e-08,-1.30507e-08,0,4.35517e-08,89,1
7.2,0.5,0,7.21734,7.2,5.35331e-08,-1.10883e-07,0,1.23129e-07,90,1
7.28,0.5,0,7.29715,7.28,4.14521e-08,-1.70149e-07,0,1.75126e-07,91,1
7.36,0.5,0,7.37696,7.36,2.51236e-08,-2.25277e-07,0,2.26674e-07,92,1
7.44,0.5,0,7.45678,7.44,1.50566e-08,-2.76684e-07,0,2.77094e-07,93,1
7.52,0.5,0,7.5366,7.52,4.47378e-08,-3.28502e-07,0,3.31535e-07,94,1
7.6,0.5,0,7.61643,7.6,1.15287e-07,-3.74493e-07,0,3.91837e-07,95,1
7.68,0.5,0,7.69626,7.68,2.89157e-07,-3.83402e-07,0,4.80217e-07,96,1
7.76,0.5,0,7.77609,7.76,4.56515e-07,-2.88948e-07,0,5.40274e-07,97,1
7.84,0.5,0,7.85593,7.84,4.75459e-07,-3.45208e-08,0,4.76711e-07,98,1
7.92,0.5,0,7.93577,7.92,-6.87115e-08,3.5131e-07,0,3.57966e-07,99,1
8,0.5,0,8.01561,8,-2.24362e-06,9.06855e-07,0,2.41997e-06,100,1


==> data/thermal_edge_flow/0.5-1.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,0.000161482,5.0709e-07,0,0.000161483,0,1
0.08,0.5,0,0.50636,0.08,1.91773e-06,-1.12977e-06,0,2.22577e-06,1,1
0.16,0.5,0,0.524976,0.16,3.98156e-07,-6.37745e-07,0,7.51829e-07,2,1
0.24,0.5,0,0.554617,0.24,1.40102e-06,-1.04637e-06,0,1.74865e-06,3,1
0.32,0.5,0,0.593633,0.32,1.99359e-06,-4.0853e-07,0,2.03502e-06,4,1
0.4,0.5,0,0.640312,0.4,2.23554e-06,8.2436e-07,0,2.38269e-06,5,1
0.48,0.5,0,0.693109,0.48,2.94857e-06,2.2854e-06,0,3.73056e-06,6,1
0.56,0.5,0,0.750733,0.56,2.9869e-06,3.63199e-06,0,4.70244e-06,7,1
0.64,0.5,0,0.812158,0.64,2.39207e-06,5.57324e-06,0,6.0649e-06,8,1
0.72,0.5,0,0.876584,0.72,-1.52783e-07,8.57609e-06,0,8.57745e-06,9,1
0.8,0.5,0,0.943398,0.8,-1.49645e-06,7.54653e-06,0,7.69347e-06,10,1
0.88,0.5,0,1.01213,0.88,-4.88149e-06,7.14307e-06,0,8.65173e-06,11,1
0.96,0.5,0,1.0824,0.96,-5.79111e-06,5.35927e-06,0,7.89041e-06,12,1
1.04,0.5,0,1.15395,1.04,-8.34982e-06,1.16199e-06,0,8.43029e-06,13,1
1.12,0.5,0,1.22654,1.12,-6.78571e-06,-2.39207e-06,0,7.19499e-06,14,1
1.2,0.5,0,1.3,1.2,-6.05117e-06,-4.81299e-06,0,7.73185e-06,15,1
1.28,0.5,0,1.37419,1.28,-4.08737e-06,-5.59141e-06,0,6.92607e-06,16,1
1.36,0.5,0,1.449,1.36,-3.07482e-06,-5.83998e-06,0,6.59999e-06,17,1
1.44,0.5,0,1.52434,1.44,-1.70336e-06,-4.76344e-06,0,5.05884e-06,18,1
1.52,0.5,0,1.60012,1.52,-1.26929e-06,-3.69788e-06,0,3.90966e-06,19,1
1.6,0.5,0,1.67631,1.6,-7.56901e-07,-2.88189e-06,0,2.97963e-06,20,1
1.68,0.5,0,1.75283,1.68,-6.52489e-07,-2.01453e-06,0,2.11756e-06,21,1
1.76,0.5,0,1.82964,1.76,-5.64993e-07,-1.5295e-06,0,1.63051e-06,22,1
1.84,0.5,0,1.90672,1.84,-5.66279e-07,-1.09018e-06,0,1.22848e-06,23,1
1.92,0.5,0,1.98404,1.92,-4.94486e-07,-9.64349e-07,0,1.08374e-06,24,1
2,0.5,0,2.06155,2,-5.63318e-07,-9.34615e-07,0,1.09125e-06,25,1
2.08,0.5,0,2.13925,2.08,-4.91743e-07,-9.21514e-07,0,1.04451e-06,26,1
2.16,0.5,0,2.21712,2.16,-4.49559e-07,-1.02738e-06,0,1.12143e-06,27,1
2.24,0.5,0,2.29513,2.24,-5.15181e-07,-1.39957e-06,0,1.49137e-06,28,1
2.32,0.5,0,2.37327,2.32,-3.42274e-07,-1.90871e-06,0,1.93916e-06,29,1
2.4,0.5,0,2.45153,2.4,-1.17687e-07,-2.56441e-06,0,2.56711e-06,30,1
2.48,0.5,0,2.5299,2.48,2.58783e-08,-3.37848e-06,0,3.37858e-06,31,1
2.56,0.5,0,2.60837,2.56,6.58387e-07,-4.18046e-06,0,4.23199e-06,32,1
2.64,0.5,0,2.68693,2.64,1.72504e-06,-4.86434e-06,0,5.16116e-06,33,1
2.72,0.5,0,2.76557,2.72,2.50955e-06,-5.02596e-06,0,5.61766e-06,34,1
2.8,0.5,0,2.84429,2.8,4.44213e-06,-4.17335e-06,0,6.09503e-06,35,1
2.88,0.5,0,2.92308,2.88,6.04957e-06,-2.30657e-06,0,6.47438e-06,36,1
2.96,0.5,0,3.00193,2.96,5.62869e-06,9.53602e-07,0,5.7089e-06,37,1
3.04,0.5,0,3.08084,3.04,5.39726e-06,3.99548e-06,0,6.71523e-06,38,1
3.12,0.5,0,3.15981,3.12,2.40451e-06,6.59992e-06,0,7.02428e-06,39,1
3.2,0.5,0,3.23883,3.2,9.41174e-07,8.38991e-06,0,8.44254e-06,40,1
3.28,0.5,0,3.31789,3.28,-1.68133e-06,7.66607e-06,0,7.84828e-06,41,1
3.36,0.5,0,3.397,3.36,-3.08759e-06,6.72848e-06,0,7.40308e-06,42,1
3.44,0.5,0,3.47615,3.44,-4.36729e-06,4.85482e-06,0,6.53012e-06,43,1
3.52,0.5,0,3.55533,3.52,-4.9101e-06,3.72705e-06,0,6.16442e-06,44,1
3.6,0.5,0,3.63456,3.6,-5.3296e-06,2.3015e-06,0,5.80531e-06,45,1
3.68,0.5,0,3.71381,3.68,-5.69113e-06,1.05497e-06,0,5.78809e-06,46,1
3.76,0.5,0,3.7931,3.76,-5.09938e-06,6.61144e-07,0,5.14206e-06,47,1
3.84,0.5,0,3.87242,3.84,-4.46455e-06,-2.19812e-07,0,4.46996e-06,48,1
3.92,0.5,0,3.95176,3.92,-4.88487e-06,-7.54489e-07,0,4.94279e-06,49,1
4,0.5,0,4.03113,4,-4.37596e-06,-1.20587e-06,0,4.53907e-06,50,1
4.08,0.5,0,4.11052,4.08,-4.105e-06,-8.02214e-07,0,4.18265e-06,51,1
4.16,0.5,0,4.18994,4.16,-3.70524e-06,-1.32627e-06,0,3.93545e-06,52,1
4.24,0.5,0,4.26938,4.24,-3.34686e-06,-1.30818e-06,0,3.59344e-06,53,1
4.32,0.5,0,4.34884,4.32,-2.99025e-06,-1.16087e-06,0,3.20768e-06,54,1
4.4,0.5,0,4.42832,4.4,-2.68231e-06,-1.02875e-06,0,2.87282e-06,55,1
4.48,0.5,0,4.50782,4.48,-2.59361e-06,-1.3619e-06,0,2.92944e-06,56,1
4.56,0.5,0,4.58733,4.56,-2.06348e-06,-1.05754e-06,0,2.31869e-06,57,1
4.64,0.5,0,4.66686,4.64,-1.90486e-06,-9.5903e-07,0,2.13266e-06,58,1
4.72,0.5,0,4.74641,4.72,-1.64109e-06,-1.02834e-06,0,1.93667e-06,59,1
4.8,0.5,0,4.82597,4.8,-1.46497e-06,-8.76022e-07,0,1.70691e-06,60,1
4.88,0.5,0,4.90555,4.88,-1.36826e-06,-7.12331e-07,0,1.54258e-06,61,1
4.96,0.5,0,4.98514,4.96,-1.02827e-06,-7.22401e-07,0,1.25666e-06,62,1
5.04,0.5,0,5.06474,5.04,-1.03296e-06,-5.41842e-07,0,1.16645e-06,63,1
5.12,0.5,0,5.14436,5.12,-9.46628e-07,-7.37813e-07,0,1.2002e-06,64,1
5.2,0.5,0,5.22398,5.2,-8.25352e-07,-5.87944e-07,0,1.01335e-06,65,1
5.28,0.5,0,5.30362,5.28,-6.68475e-07,-5.52274e-07,0,8.67101e-07,66,1
5.36,0.5,0,5.38327,5.36,-6.41073e-07,-3.41855e-07,0,7.26526e-07,67,1
5.44,0.5,0,5.46293,5.44,-5.2109e-07,-3.68429e-07,0,6.38181e-07,68,1
5.52,0.5,0,5.5426,5.52,-5.53867e-07,-1.70252e-07,0,5.79443e-07,69,1
5.6,0.5,0,5.62228,5.6,-2.81871e-07,-2.20886e-07,0,3.58109e-07,70,1
5.68,0.5,0,5.70196,5.68,-2.5058e-07,-1.5739e-07,0,2.95908e-07,71,1
5.76,0.5,0,5.78166,5.76,-2.26142e-07,-1.64835e-07,0,2.7984e-07,72,1
5.84,0.5,0,5.86137,5.84,-2.34136e-07,-9.74739e-08,0,2.53616e-07,73,1
5.92,0.5,0,5.94108,5.92,-1.77876e-07,-1.60367e-07,0,2.39494e-07,74,1
6,0.5,0,6.0208,6,-1.23465e-07,-9.36075e-08,0,1.54938e-07,75,1
6.08,0.5,0,6.10052,6.08,-1.59629e-07,-4.52705e-08,0,1.65925e-07,76,1
6.16,0.5,0,6.18026,6.16,-7.24618e-08,-3.64495e-08,0,8.11128e-08,77,1
6.24,0.5,0,6.26,6.24,-5.37561e-08,-2.27162e-08,0,5.83587e-08,78,1
6.32,0.5,0,6.33975,6.32,-2.9365e-08,3.65519e-08,0,4.68865e-08,79,1
6.4,0.5,0,6.4195,6.4,2.80025e-08,-6.96938e-08,0,7.5109e-08,80,1
6.48,0.5,0,6.49926,6.48,-4.48064e-08,-1.43674e-07,0,1.50499e-07,81,1
6.56,0.5,0,6.57903,6.56,-1.99872e-08,-1.00566e-07,0,1.02533e-07,82,1
6.64,0.5,0,6.6588,6.64,-3.9231e-08,-4.02438e-08,0,5.62017e-08,83,1
6.72,0.5,0,6.73858,6.72,-3.35765e-08,-1.10231e-08,0,3.53396e-08,84,1
6.8,0.5,0,6.81836,6.8,-8.71101e-09,1.6415e-08,0,1.85831e-08,85,1
6.88,0.5,0,6.89814,6.88,1.79028e-08,-3.03699e-08,0,3.52539e-08,86,1
6.96,0.5,0,6.97794,6.96,-5.51918e-09,1.96453e-08,0,2.04058e-08,87,1
7.04,0.5,0,7.05773,7.04,-1.36346e-08,-1.25305e-09,0,1.36921e-08,88,1
7.12,0.5,0,7.13753,7.12,3.5988e-08,-2.29328e-08,0,4.26737e-08,89,1
7.2,0.5,0,7.21734,7.2,1.14082e-08,-3.30344e-08,0,3.49488e-08,90,1
7.28,0.5,0,7.29715,7.28,-1.61366e-08,-4.81858e-08,0,5.08159e-08,91,1
7.36,0.5,0,7.37696,7.36,-1.32941e-08,-3.90931e-08,0,4.12917e-08,92,1
7.44,0.5,0,7.45678,7.44,-5.43855e-09,-1.11865e-08,0,1.24385e-08,93,1
7.52,0.5,0,7.5366,7.52,-2.44477e-10,4.76924e-08,0,4.7693e-08,94,1
7.6,0.5,0,7.61643,7.6,-1.73554e-08,9.58884e-08,0,9.74464e-08,95,1
7.68,0.5,0,7.69626,7.68,-4.78503e-08,3.0932e-08,0,5.69776e-08,96,1
7.76,0.5,0,7.77609,7.76,-1.28391e-07,-7.47995e-08,0,1.48591e-07,97,1
7.84,0.5,0,7.85593,7.84,2.91552e-07,-9.04301e-08,0,3.05255e-07,98,1
7.92,0.5,0,7.93577,7.92,9.01459e-07,4.82022e-08,0,9.02747e-07,99,1
8,0.5,0,8.01561,8,-4.68016e-06,4.3824e-07,0,4.70063e-06,100,1


==> data/thermal_edge_flow/0.5-2.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,0.000158736,-6.52625e-07,0,0.000158737,0,1
0.08,0.5,0,0.50636,0.08,2.99896e-07,-8.92147e-07,0,9.41204e-07,1,1
0.16,0.5,0,0.524976,0.16,4.60275e-07,-6.36976e-07,0,7.8587e-07,2,1
0.24,0.5,0,0.554617,0.24,1.34664e-06,-9.89013e-07,0,1.67081e-06,3,1
0.32,0.5,0,0.593633,0.32,1.47967e-06,-1.55894e-07,0,1.48786e-06,4,1
0.4,0.5,0,0.640312,0.4,2.17822e-06,4.16727e-07,0,2.21773e-06,5,1
0.48,0.5,0,0.693109,0.48,2.59707e-06,2.0798e-06,0,3.32721e-06,6,1
0.56,0.5,0,0.750733,0.56,2.52964e-06,3.76669e-06,0,4.5373e-06,7,1
0.64,0.5,0,0.812158,0.64,1.61664e-06,5.41794e-06,0,5.65399e-06,8,1
0.72,0.5,0,0.876584,0.72,-1.44233e-07,6.97641e-06,0,6.9779e-06,9,1
0.8,0.5,0,0.943398,0.8,-1.60877e-06,6.87688e-06,0,7.06255e-06,10,1
0.88,0.5,0,1.01213,0.88,-4.32172e-06,6.20448e-06,0,7.56127e-06,11,1
0.96,0.5,0,1.0824,0.96,-6.54801e-06,4.07223e-06,0,7.711e-06,12,1
1.04,0.5,0,1.15395,1.04,-7.0564e-06,6.16675e-07,0,7.08329e-06,13,1
1.12,0.5,0,1.22654,1.12,-6.90853e-06,-2.58389e-06,0,7.37592e-06,14,1
1.2,0.5,0,1.3,1.2,-5.26045e-06,-4.67341e-06,0,7.03656e-06,15,1
1.28,0.5,0,1.37419,1.28,-3.8649e-06,-5.21754e-06,0,6.49309e-06,16,1
1.36,0.5,0,1.449,1.36,-2.50466e-06,-5.39884e-06,0,5.95153e-06,17,1
1.44,0.5,0,1.52434,1.44,-1.26891e-06,-4.50014e-06,0,4.67561e-06,18,1
1.52,0.5,0,1.60012,1.52,-8.48502e-07,-3.56619e-06,0,3.66574e-06,19,1
1.6,0.5,0,1.67631,1.6,-4.86735e-07,-2.72646e-06,0,2.76957e-06,20,1
1.68,0.5,0,1.75283,1.68,-3.62956e-07,-2.01167e-06,0,2.04415e-06,21,1
1.76,0.5,0,1.82964,1.76,-2.38296e-07,-1.42412e-06,0,1.44392e-06,22,1
1.84,0.5,0,1.90672,1.84,-2.26194e-07,-1.02401e-06,0,1.04869e-06,23,1
1.92,0.5,0,1.98404,1.92,-2.08148e-07,-7.8863e-07,0,8.15636e-07,24,1
2,0.5,0,2.06155,2,-1.94387e-07,-6.88173e-07,0,7.151e-07,25,1
2.08,0.5,0,2.13925,2.08,-1.75854e-07,-7.22749e-07,0,7.43835e-07,26,1
2.16,0.5,0,2.21712,2.16,-1.84657e-07,-9.17988e-07,0,9.36376e-07,27,1
2.24,0.5,0,2.29513,2.24,-1.44285e-07,-1.21233e-06,0,1.22089e-06,28,1
2.32,0.5,0,2.37327,2.32,-3.21284e-08,-1.67902e-06,0,1.67932e-06,29,1
2.4,0.5,0,2.45153,2.4,1.09974e-07,-2.28605e-06,0,2.28869e-06,30,1
2.48,0.5,0,2.5299,2.48,3.6436e-07,-3.06703e-06,0,3.0886e-06,31,1
2.56,0.5,0,2.60837,2.56,8.58863e-07,-3.79897e-06,0,3.89484e-06,32,1
2.64,0.5,0,2.68693,2.64,1.76203e-06,-4.35786e-06,0,4.7006e-06,33,1
2.72,0.5,0,2.76557,2.72,2.76999e-06,-4.4733e-06,0,5.26149e-06,34,1
2.8,0.5,0,2.84429,2.8,4.24812e-06,-3.8899e-06,0,5.76002e-06,35,1
2.88,0.5,0,2.92308,2.88,5.29674e-06,-1.91369e-06,0,5.63185e-06,36,1
2.96,0.5,0,3.00193,2.96,5.81271e-06,8.85157e-07,0,5.87972e-06,37,1
3.04,0.5,0,3.08084,3.04,4.99629e-06,3.56186e-06,0,6.13593e-06,38,1
3.12,0.5,0,3.15981,3.12,3.27484e-06,5.85923e-06,0,6.71231e-06,39,1
3.2,0.5,0,3.23883,3.2,1.17853e-06,7.02803e-06,0,7.12616e-06,40,1
3.28,0.5,0,3.31789,3.28,-8.89405e-07,6.87525e-06,0,6.93254e-06,41,1
3.36,0.5,0,3.397,3.36,-2.46099e-06,6.08885e-06,0,6.56739e-06,42,1
3.44,0.5,0,3.47615,3.44,-3.52761e-06,4.9381e-06,0,6.06868e-06,43,1
3.52,0.5,0,3.55533,3.52,-4.10328e-06,3.50907e-06,0,5.39912e-06,44,1
3.6,0.5,0,3.63456,3.6,-4.20189e-06,2.34309e-06,0,4.81102e-06,45,1
3.68,0.5,0,3.71381,3.68,-4.25277e-06,1.18334e-06,0,4.41433e-06,46,1
3.76,0.5,0,3.7931,3.76,-4.32657e-06,2.59557e-07,0,4.33435e-06,47,1
3.84,0.5,0,3.87242,3.84,-4.28184e-06,-3.35491e-07,0,4.29496e-06,48,1
3.92,0.5,0,3.95176,3.92,-3.82452e-06,-4.90456e-07,0,3.85584e-06,49,1
4,0.5,0,4.03113,4,-3.48418e-06,-7.02383e-07,0,3.55427e-06,50,1
4.08,0.5,0,4.11052,4.08,-3.16583e-06,-8.43843e-07,0,3.27636e-06,51,1
4.16,0.5,0,4.18994,4.16,-2.95564e-06,-1.07931e-06,0,3.14654e-06,52,1
4.24,0.5,0,4.26938,4.24,-2.79552e-06,-1.07719e-06,0,2.99587e-06,53,1
4.32,0.5,0,4.34884,4.32,-2.30061e-06,-8.66141e-07,0,2.45825e-06,54,1
4.4,0.5,0,4.42832,4.4,-2.25221e-06,-9.54795e-07,0,2.44624e-06,55,1
4.48,0.5,0,4.50782,4.48,-1.97962e-06,-9.8671e-07,0,2.21189e-06,56,1
4.56,0.5,0,4.58733,4.56,-1.72981e-06,-8.75974e-07,0,1.93896e-06,57,1
4.64,0.5,0,4.66686,4.64,-1.59629e-06,-7.89237e-07,0,1.78074e-06,58,1
4.72,0.5,0,4.74641,4.72,-1.38818e-06,-7.15024e-07,0,1.5615e-06,59,1
4.8,0.5,0,4.82597,4.8,-1.10757e-06,-5.83981e-07,0,1.25209e-06,60,1
4.88,0.5,0,4.90555,4.88,-9.4874e-07,-6.1267e-07,0,1.12937e-06,61,1
4.96,0.5,0,4.98514,4.96,-9.15943e-07,-5.81567e-07,0,1.08498e-06,62,1
5.04,0.5,0,5.06474,5.04,-7.0194e-07,-4.75039e-07,0,8.47574e-07,63,1
5.12,0.5,0,5.14436,5.12,-6.30476e-07,-4.15211e-07,0,7.54917e-07,64,1
5.2,0.5,0,5.22398,5.2,-5.64659e-07,-3.84093e-07,0,6.82911e-07,65,1
5.28,0.5,0,5.30362,5.28,-4.39522e-07,-3.54762e-07,0,5.64833e-07,66,1
5.36,0.5,0,5.38327,5.36,-3.82669e-07,-2.60263e-07,0,4.62787e-07,67,1
5.44,0.5,0,5.46293,5.44,-4.20392e-07,-3.35554e-07,0,5.3789e-07,68,1
5.52,0.5,0,5.5426,5.52,-2.39083e-07,-2.36206e-07,0,3.36086e-07,69,1
5.6,0.5,0,5.62228,5.6,-2.4965e-07,-1.43632e-07,0,2.8802e-07,70,1
5.68,0.5,0,5.70196,5.68,-1.95039e-07,-1.60857e-07,0,2.52815e-07,71,1
5.76,0.5,0,5.78166,5.76,-6.02307e-08,-1.55643e-07,0,1.6689e-07,72,1
5.84,0.5,0,5.86137,5.84,-1.64303e-07,-1.31428e-07,0,2.10402e-07,73,1
5.92,0.5,0,5.94108,5.92,-1.06193e-07,-6.30568e-08,0,1.23504e-07,74,1
6,0.5,0,6.0208,6,-1.22367e-07,-1.14624e-07,0,1.67667e-07,75,1
6.08,0.5,0,6.10052,6.08,-6.83273e-08,-7.24272e-09,0,6.87101e-08,76,1
6.16,0.5,0,6.18026,6.16,-7.02802e-08,-6.74972e-09,0,7.06035e-08,77,1
6.24,0.5,0,6.26,6.24,-4.81778e-08,-1.14193e-08,0,4.95126e-08,78,1
6.32,0.5,0,6.33975,6.32,-7.2982e-08,1.07463e-08,0,7.3769e-08,79,1
6.4,0.5,0,6.4195,6.4,7.21328e-09,2.29717e-08,0,2.40775e-08,80,1
6.48,0.5,0,6.49926,6.48,-1.05339e-09,-6.662e-09,0,6.74477e-09,81,1
6.56,0.5,0,6.57903,6.56,1.55239e-08,4.05731e-08,0,4.34415e-08,82,1
6.64,0.5,0,6.6588,6.64,9.08541e-09,-2.66557e-08,0,2.81615e-08,83,1
6.72,0.5,0,6.73858,6.72,-2.43885e-08,2.28429e-09,0,2.44953e-08,84,1
6.8,0.5,0,6.81836,6.8,4.52046e-08,-4.25509e-09,0,4.54044e-08,85,1
6.88,0.5,0,6.89814,6.88,3.68672e-09,-1.93042e-08,0,1.96531e-08,86,1
6.96,0.5,0,6.97794,6.96,-1.22102e-08,1.34149e-08,0,1.81397e-08,87,1
7.04,0.5,0,7.05773,7.04,-1.42889e-08,-8.98729e-09,0,1.68802e-08,88,1
7.12,0.5,0,7.13753,7.12,1.00058e-08,1.81097e-08,0,2.069e-08,89,1
7.2,0.5,0,7.21734,7.2,-3.30765e-09,1.40105e-08,0,1.43956e-08,90,1
7.28,0.5,0,7.29715,7.28,-2.38412e-08,2.70272e-08,0,3.60399e-08,91,1
7.36,0.5,0,7.37696,7.36,-3.41861e-08,3.07546e-08,0,4.5984e-08,92,1
7.44,0.5,0,7.45678,7.44,7.67515e-09,1.85433e-09,0,7.89598e-09,93,1
7.52,0.5,0,7.5366,7.52,-3.04359e-08,2.37541e-08,0,3.86083e-08,94,1
7.6,0.5,0,7.61643,7.6,-2.57273e-08,-9.39994e-09,0,2.73907e-08,95,1
7.68,0.5,0,7.69626,7.68,-9.11616e-09,4.61892e-08,0,4.70802e-08,96,1
7.76,0.5,0,7.77609,7.76,-7.61712e-09,-4.47809e-08,0,4.54241e-08,97,1
7.84,0.5,0,7.85593,7.84,-3.96875e-08,-7.71787e-08,0,8.67851e-08,98,1
7.92,0.5,0,7.93577,7.92,3.75371e-07,-6.42011e-08,0,3.80822e-07,99,1
8,0.5,0,8.01561,8,-7.65012e-06,9.54116e-08,0,7.65072e-06,100,1


==> data/thermal_edge_flow/0.5-3.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,0.5,0,0.5,0,0.000143313,-3.99584e-08,0,0.000143313,0,1
0.08,0.5,0,0.50636,0.08,1.47209e-07,-6.48696e-07,0,6.65189e-07,1,1
0.16,0.5,0,0.524976,0.16,5.98706e-07,-8.16066e-07,0,1.01213e-06,2,1
0.24,0.5,0,0.554617,0.24,1.12514e-06,-4.14341e-07,0,1.19901e-06,3,1
0.32,0.5,0,0.593633,0.32,1.80122e-06,-6.58355e-08,0,1.80243e-06,4,1
0.4,0.5,0,0.640312,0.4,2.12102e-06,8.54865e-07,0,2.28682e-06,5,1
0.48,0.5,0,0.693109,0.48,2.38553e-06,1.95663e-06,0,3.08531e-06,6,1
0.56,0.5,0,0.750733,0.56,2.2866e-06,3.58815e-06,0,4.25481e-06,7,1
0.64,0.5,0,0.812158,0.64,1.43809e-06,5.2426e-06,0,5.43626e-06,8,1
0.72,0.5,0,0.876584,0.72,1.15101e-07,6.41948e-06,0,6.42052e-06,9,1
0.8,0.5,0,0.943398,0.8,-1.94065e-06,6.96132e-06,0,7.22676e-06,10,1
0.88,0.5,0,1.01213,0.88,-4.15513e-06,5.95634e-06,0,7.26244e-06,11,1
0.96,0.5,0,1.0824,0.96,-5.96208e-06,3.63968e-06,0,6.98524e-06,12,1
1.04,0.5,0,1.15395,1.04,-6.68423e-06,4.73057e-07,0,6.70095e-06,13,1
1.12,0.5,0,1.22654,1.12,-6.2044e-06,-2.66145e-06,0,6.75114e-06,14,1
1.2,0.5,0,1.3,1.2,-4.76846e-06,-4.48602e-06,0,6.54695e-06,15,1
1.28,0.5,0,1.37419,1.28,-3.36968e-06,-5.1091e-06,0,6.12026e-06,16,1
1.36,0.5,0,1.449,1.36,-2.03224e-06,-4.97497e-06,0,5.37404e-06,17,1
1.44,0.5,0,1.52434,1.44,-1.16779e-06,-4.29098e-06,0,4.44705e-06,18,1
1.52,0.5,0,1.60012,1.52,-5.88469e-07,-3.43757e-06,0,3.48758e-06,19,1
1.6,0.5,0,1.67631,1.6,-2.74049e-07,-2.60299e-06,0,2.61737e-06,20,1
1.68,0.5,0,1.75283,1.68,-1.20829e-07,-1.88859e-06,0,1.89245e-06,21,1
1.76,0.5,0,1.82964,1.76,-1.90043e-08,-1.37053e-06,0,1.37066e-06,22,1
1.84,0.5,0,1.90672,1.84,-1.1415e-08,-9.94526e-07,0,9.94592e-07,23,1
1.92,0.5,0,1.98404,1.92,-1.20735e-08,-7.50112e-07,0,7.50209e-07,24,1
2,0.5,0,2.06155,2,6.4288e-09,-6.51e-07,0,6.51032e-07,25,1
2.08,0.5,0,2.13925,2.08,-6.34496e-09,-6.98885e-07,0,6.98914e-07,26,1
2.16,0.5,0,2.21712,2.16,-2.93432e-09,-8.57879e-07,0,8.57884e-07,27,1
2.24,0.5,0,2.29513,2.24,2.67154e-08,-1.1456e-06,0,1.14592e-06,28,1
2.32,0.5,0,2.37327,2.32,9.17725e-08,-1.59229e-06,0,1.59493e-06,29,1
2.4,0.5,0,2.45153,2.4,2.24879e-07,-2.15651e-06,0,2.16821e-06,30,1
2.48,0.5,0,2.5299,2.48,4.79035e-07,-2.81613e-06,0,2.85659e-06,31,1
2.56,0.5,0,2.60837,2.56,9.52042e-07,-3.52314e-06,0,3.64951e-06,32,1
2.64,0.5,0,2.68693,2.64,1.67429e-06,-4.05521e-06,0,4.38725e-06,33,1
2.72,0.5,0,2.76557,2.72,2.7743e-06,-4.14445e-06,0,4.98731e-06,34,1
2.8,0.5,0,2.84429,2.8,3.97683e-06,-3.52674e-06,0,5.31537e-06,35,1
2.88,0.5,0,2.92308,2.88,5.05484e-06,-1.81171e-06,0,5.3697e-06,36,1
2.96,0.5,0,3.00193,2.96,5.41488e-06,7.94977e-07,0,5.47293e-06,37,1
3.04,0.5,0,3.08084,3.04,4.69597e-06,3.61128e-06,0,5.92398e-06,38,1
3.12,0.5,0,3.15981,3.12,3.12742e-06,5.76664e-06,0,6.5601e-06,39,1
3.2,0.5,0,3.23883,3.2,1.03627e-06,6.78825e-06,0,6.86689e-06,40,1
3.28,0.5,0,3.31789,3.28,-1.08684e-06,6.59969e-06,0,6.68859e-06,41,1
3.36,0.5,0,3.397,3.36,-2.40613e-06,5.69242e-06,0,6.18005e-06,42,1
3.44,0.5,0,3.47615,3.44,-3.38812e-06,4.3991e-06,0,5.55261e-06,43,1
3.52,0.5,0,3.55533,3.52,-3.92505e-06,3.16947e-06,0,5.04496e-06,44,1
3.6,0.5,0,3.63456,3.6,-4.10901e-06,2.05667e-06,0,4.59499e-06,45,1
3.68,0.5,0,3.71381,3.68,-4.11375e-06,1.16142e-06,0,4.27456e-06,46,1
3.76,0.5,0,3.7931,3.76,-4.01882e-06,4.10744e-07,0,4.03975e-06,47,1
3.84,0.5,0,3.87242,3.84,-3.81261e-06,-1.5544e-07,0,3.81578e-06,48,1
3.92,0.5,0,3.95176,3.92,-3.58442e-06,-4.98005e-07,0,3.61885e-06,49,1
4,0.5,0,4.03113,4,-3.31635e-06,-7.40009e-07,0,3.39791e-06,50,1
4.08,0.5,0,4.11052,4.08,-3.03169e-06,-8.89938e-07,0,3.15961e-06,51,1
4.16,0.5,0,4.18994,4.16,-2.80747e-06,-9.48475e-07,0,2.96336e-06,52,1
4.24,0.5,0,4.26938,4.24,-2.5636e-06,-9.58983e-07,0,2.73709e-06,53,1
4.32,0.5,0,4.34884,4.32,-2.37351e-06,-9.62003e-07,0,2.56106e-06,54,1
4.4,0.5,0,4.42832,4.4,-2.07163e-06,-9.26478e-07,0,2.26936e-06,55,1
4.48,0.5,0,4.50782,4.48,-1.87083e-06,-8.996e-07,0,2.07588e-06,56,1
4.56,0.5,0,4.58733,4.56,-1.65376e-06,-7.65691e-07,0,1.82242e-06,57,1
4.64,0.5,0,4.66686,4.64,-1.48452e-06,-7.6086e-07,0,1.66814e-06,58,1
4.72,0.5,0,4.74641,4.72,-1.29227e-06,-7.18337e-07,0,1.4785e-06,59,1
4.8,0.5,0,4.82597,4.8,-1.11798e-06,-6.12158e-07,0,1.27461e-06,60,1
4.88,0.5,0,4.90555,4.88,-9.78523e-07,-5.55706e-07,0,1.12531e-06,61,1
4.96,0.5,0,4.98514,4.96,-8.46189e-07,-4.93672e-07,0,9.79667e-07,62,1
5.04,0.5,0,5.06474,5.04,-7.26417e-07,-4.33999e-07,0,8.4619e-07,63,1
5.12,0.5,0,5.14436,5.12,-5.79401e-07,-3.74718e-07,0,6.90013e-07,64,1
5.2,0.5,0,5.22398,5.2,-5.59993e-07,-3.24297e-07,0,6.47117e-07,65,1
5.28,0.5,0,5.30362,5.28,-4.66436e-07,-2.75381e-07,0,5.41662e-07,66,1
5.36,0.5,0,5.38327,5.36,-3.86673e-07,-2.45938e-07,0,4.5826e-07,67,1
5.44,0.5,0,5.46293,5.44,-3.18721e-07,-2.18663e-07,0,3.86519e-07,68,1
5.52,0.5,0,5.5426,5.52,-2.2352e-07,-2.30301e-07,0,3.20936e-07,69,1
5.6,0.5,0,5.62228,5.6,-1.90864e-07,-1.70871e-07,0,2.56176e-07,70,1
5.68,0.5,0,5.70196,5.68,-1.73134e-07,-1.52823e-07,0,2.30934e-07,71,1
5.76,0.5,0,5.78166,5.76,-1.36209e-07,-1.21145e-07,0,1.82288e-07,72,1
5.84,0.5,0,5.86137,5.84,-1.03379e-07,-1.1447e-07,0,1.54242e-07,73,1
5.92,0.5,0,5.94108,5.92,-5.82626e-08,-8.69147e-08,0,1.04636e-07,74,1
6,0.5,0,6.0208,6,-6.3403e-08,-7.1148e-08,0,9.52994e-08,75,1
6.08,0.5,0,6.10052,6.08,-5.08524e-08,-2.14674e-08,0,5.5198e-08,76,1
6.16,0.5,0,6.18026,6.16,-2.48346e-08,-3.08135e-08,0,3.95756e-08,77,1
6.24,0.5,0,6.26,6.24,6.03452e-09,-3.33806e-08,0,3.39217e-08,78,1
6.32,0.5,0,6.33975,6.32,1.08965e-08,-3.39651e-08,0,3.56702e-08,79,1
6.4,0.5,0,6.4195,6.4,2.15284e-08,-2.69204e-08,0,3.44699e-08,80,1
6.48,0.5,0,6.49926,6.48,1.60869e-08,-9.20227e-09,0,1.85329e-08,81,1
6.56,0.5,0,6.57903,6.56,1.53234e-08,2.24733e-08,0,2.72003e-08,82,1
6.64,0.5,0,6.6588,6.64,3.42146e-08,-1.90216e-08,0,3.91467e-08,83,1
6.72,0.5,0,6.73858,6.72,2.09649e-08,-7.125e-10,0,2.0977e-08,84,1
6.8,0.5,0,6.81836,6.8,1.39412e-08,-1.13165e-10,0,1.39416e-08,85,1
6.88,0.5,0,6.89814,6.88,-5.03426e-09,-4.91567e-09,0,7.03617e-09,86,1
6.96,0.5,0,6.97794,6.96,1.54291e-08,6.56145e-09,0,1.67663e-08,87,1
7.04,0.5,0,7.05773,7.04,4.83531e-09,7.41384e-09,0,8.85128e-09,88,1
7.12,0.5,0,7.13753,7.12,-2.678e-09,3.77161e-08,0,3.78111e-08,89,1
7.2,0.5,0,7.21734,7.2,2.20536e-08,1.2052e-08,0,2.51319e-08,90,1
7.28,0.5,0,7.29715,7.28,7.28063e-09,3.29795e-09,0,7.99274e-09,91,1
7.36,0.5,0,7.37696,7.36,-3.18288e-12,1.73558e-08,0,1.73558e-08,92,1
7.44,0.5,0,7.45678,7.44,-1.23733e-09,3.1494e-08,0,3.15183e-08,93,1
7.52,0.5,0,7.5366,7.52,1.48694e-08,2.03219e-08,0,2.51809e-08,94,1
7.6,0.5,0,7.61643,7.6,-1.37055e-08,1.27522e-08,0,1.87206e-08,95,1
7.68,0.5,0,7.69626,7.68,-5.37069e-09,-1.78508e-08,0,1.86413e-08,96,1
7.76,0.5,0,7.77609,7.76,-4.75493e-09,-1.59602e-08,0,1.66534e-08,97,1
7.84,0.5,0,7.85593,7.84,-3.18941e-09,-1.92564e-10,0,3.19522e-09,98,1
7.92,0.5,0,7.93577,7.92,-7.6649e-08,-1.76771e-08,0,7.86609e-08,99,1
8,0.5,0,8.01561,8,-9.13284e-06,5.05216e-08,0,9.13298e-06,100,1


==> data/thermal_edge_flow/4.5-0.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,4.5,0,4.5,0,0.000102531,7.17245e-07,0,0.000102534,0,1
0.08,4.5,0,4.50071,0.08,-1.49547e-05,-1.26977e-06,0,1.50085e-05,1,1
0.16,4.5,0,4.50284,0.16,-2.5149e-06,-3.18688e-06,0,4.05967e-06,2,1
0.24,4.5,0,4.5064,0.24,1.37496e-06,-3.79506e-06,0,4.03646e-06,3,1
0.32,4.5,0,4.51136,0.32,-4.75763e-07,-3.6303e-06,0,3.66134e-06,4,1
0.4,4.5,0,4.51774,0.4,-1.50868e-06,-3.37379e-06,0,3.69575e-06,5,1
0.48,4.5,0,4.52553,0.48,-1.45874e-06,-3.12914e-06,0,3.45245e-06,6,1
0.56,4.5,0,4.53471,0.56,-1.59965e-06,-2.92543e-06,0,3.33422e-06,7,1
0.64,4.5,0,4.54528,0.64,-1.96381e-06,-2.79606e-06,0,3.4168e-06,8,1
0.72,4.5,0,4.55724,0.72,-2.07051e-06,-2.53183e-06,0,3.27066e-06,9,1
0.8,4.5,0,4.57056,0.8,-2.22714e-06,-2.00628e-06,0,2.99755e-06,10,1
0.88,4.5,0,4.58524,0.88,-2.29552e-06,-1.46209e-06,0,2.72161e-06,11,1
0.96,4.5,0,4.60126,0.96,-2.45461e-06,-9.42826e-07,0,2.62945e-06,12,1
1.04,4.5,0,4.61861,1.04,-2.57147e-06,-4.65963e-07,0,2.61335e-06,13,1
1.12,4.5,0,4.63728,1.12,-2.53816e-06,1.28825e-07,0,2.54143e-06,14,1
1.2,4.5,0,4.65725,1.2,-2.44571e-06,6.76939e-07,0,2.53767e-06,15,1
1.28,4.5,0,4.6785,1.28,-2.50265e-06,1.1605e-06,0,2.75862e-06,16,1
1.36,4.5,0,4.70102,1.36,-2.32363e-06,1.77065e-06,0,2.92138e-06,17,1
1.44,4.5,0,4.72479,1.44,-2.05318e-06,2.31634e-06,0,3.09531e-06,18,1
1.52,4.5,0,4.74978,1.52,-1.83496e-06,2.63454e-06,0,3.21059e-06,19,1
1.6,4.5,0,4.77598,1.6,-1.60797e-06,2.9207e-06,0,3.33407e-06,20,1
1.68,4.5,0,4.80337,1.68,-1.32735e-06,3.12963e-06,0,3.39948e-06,21,1
1.76,4.5,0,4.83194,1.76,-1.08836e-06,3.39436e-06,0,3.56457e-06,22,1
1.84,4.5,0,4.86165,1.84,-9.04795e-07,3.57093e-06,0,3.68377e-06,23,1
1.92,4.5,0,4.89248,1.92,-7.06339e-07,3.65737e-06,0,3.72495e-06,24,1
2,4.5,0,4.92443,2,-4.23427e-07,3.7711e-06,0,3.79479e-06,25,1
2.08,4.5,0,4.95746,2.08,-1.10427e-08,3.76853e-06,0,3.76855e-06,26,1
2.16,4.5,0,4.99155,2.16,1.58376e-07,3.70779e-06,0,3.71117e-06,27,1
2.24,4.5,0,5.02669,2.24,8.69751e-08,3.57848e-06,0,3.57954e-06,28,1
2.32,4.5,0,5.06285,2.32,5.09847e-07,3.45452e-06,0,3.49194e-06,29,1
2.4,4.5,0,5.1,2.4,7.4304e-07,3.32844e-06,0,3.41037e-06,30,1
2.48,4.5,0,5.13813,2.48,7.27384e-07,3.23965e-06,0,3.32031e-06,31,1
2.56,4.5,0,5.17722,2.56,1.06594e-06,3.02627e-06,0,3.20851e-06,32,1
2.64,4.5,0,5.21724,2.64,1.11255e-06,2.68304e-06,0,2.90456e-06,33,1
2.72,4.5,0,5.25817,2.72,1.22371e-06,2.31632e-06,0,2.6197e-06,34,1
2.8,4.5,0,5.3,2.8,1.41948e-06,2.03285e-06,0,2.47939e-06,35,1
2.88,4.5,0,5.3427,2.88,1.40908e-06,1.67702e-06,0,2.19041e-06,36,1
2.96,4.5,0,5.38624,2.96,1.37521e-06,1.21477e-06,0,1.83491e-06,37,1
3.04,4.5,0,5.43062,3.04,1.37546e-06,7.7882e-07,0,1.58065e-06,38,1
3.12,4.5,0,5.4758,3.12,1.33034e-06,3.4761e-07,0,1.37501e-06,39,1
3.2,4.5,0,5.52178,3.2,1.16013e-06,-9.95285e-09,0,1.16018e-06,40,1
3.28,4.5,0,5.56852,3.28,1.09539e-06,-3.03604e-07,0,1.13669e-06,41,1
3.36,4.5,0,5.61601,3.36,9.56895e-07,-6.14607e-07,0,1.13727e-06,42,1
3.44,4.5,0,5.66424,3.44,7.23405e-07,-8.39715e-07,0,1.10835e-06,43,1
3.52,4.5,0,5.71318,3.52,6.27448e-07,-1.01989e-06,0,1.19744e-06,44,1
3.6,4.5,0,5.76281,3.6,4.33547e-07,-1.19788e-06,0,1.27392e-06,45,1
3.68,4.5,0,5.81312,3.68,2.56985e-07,-1.31665e-06,0,1.3415e-06,46,1
3.76,4.5,0,5.86409,3.76,8.58388e-08,-1.38507e-06,0,1.38772e-06,47,1
3.84,4.5,0,5.91571,3.84,-1.0715e-07,-1.41652e-06,0,1.42057e-06,48,1
3.92,4.5,0,5.96795,3.92,-2.06419e-07,-1.48648e-06,0,1.50074e-06,49,1
4,4.5,0,6.0208,4,-2.80529e-07,-1.54418e-06,0,1.56946e-06,50,1
4.08,4.5,0,6.07424,4.08,-4.20574e-07,-1.47898e-06,0,1.53762e-06,51,1
4.16,4.5,0,6.12826,4.16,-4.41759e-07,-1.41049e-06,0,1.47805e-06,52,1
4.24,4.5,0,6.18285,4.24,-5.53684e-07,-1.3862e-06,0,1.49269e-06,53,1
4.32,4.5,0,6.23798,4.32,-5.99957e-07,-1.3471e-06,0,1.47466e-06,54,1
4.4,4.5,0,6.29365,4.4,-5.46547e-07,-1.27642e-06,0,1.38851e-06,55,1
4.48,4.5,0,6.34983,4.48,-6.05413e-07,-1.16629e-06,0,1.31406e-06,56,1
4.56,4.5,0,6.40653,4.56,-6.8149e-07,-1.05175e-06,0,1.25324e-06,57,1
4.64,4.5,0,6.46371,4.64,-6.75433e-07,-1.03142e-06,0,1.23289e-06,58,1
4.72,4.5,0,6.52138,4.72,-6.53717e-07,-9.84744e-07,0,1.18198e-06,59,1
4.8,4.5,0,6.57951,4.8,-6.1361e-07,-9.15384e-07,0,1.10202e-06,60,1
4.88,4.5,0,6.6381,4.88,-5.92802e-07,-8.43605e-07,0,1.03106e-06,61,1
4.96,4.5,0,6.69713,4.96,-6.06578e-07,-7.97643e-07,0,1.00208e-06,62,1
5.04,4.5,0,6.7566,5.04,-5.87031e-07,-7.75069e-07,0,9.72285e-07,63,1
5.12,4.5,0,6.81648,5.12,-4.935e-07,-7.14045e-07,0,8.67987e-07,64,1
5.2,4.5,0,6.87677,5.2,-4.6869e-07,-6.57383e-07,0,8.07355e-07,65,1
5.28,4.5,0,6.93746,5.28,-4.78235e-07,-6.1672e-07,0,7.80418e-07,66,1
5.36,4.5,0,6.99854,5.36,-4.65687e-07,-5.92719e-07,0,7.53777e-07,67,1
5.44,4.5,0,7.06,5.44,-4.30234e-07,-5.64105e-07,0,7.09447e-07,68,1
5.52,4.5,0,7.12183,5.52,-3.59798e-07,-5.2901e-07,0,6.39771e-07,69,1
5.6,4.5,0,7.18401,5.6,-3.23391e-07,-4.86227e-07,0,5.83951e-07,70,1
5.68,4.5,0,7.24654,5.68,-3.12319e-07,-4.42274e-07,0,5.41432e-07,71,1
5.76,4.5,0,7.30942,5.76,-2.92093e-07,-4.14458e-07,0,5.07045e-07,72,1
5.84,4.5,0,7.37263,5.84,-2.59309e-07,-3.97236e-07,0,4.74382e-07,73,1
5.92,4.5,0,7.43615,5.92,-2.36835e-07,-3.79255e-07,0,4.4713e-07,74,1
6,4.5,0,7.5,6,-2.24723e-07,-3.47446e-07,0,4.13786e-07,75,1
6.08,4.5,0,7.56415,6.08,-1.96232e-07,-3.03358e-07,0,3.61294e-07,76,1
6.16,4.5,0,7.6286,6.16,-1.65127e-07,-2.70493e-07,0,3.16912e-07,77,1
6.24,4.5,0,7.69335,6.24,-1.61114e-07,-2.45048e-07,0,2.93268e-07,78,1
6.32,4.5,0,7.75838,6.32,-1.50438e-07,-2.16664e-07,0,2.6377e-07,79,1
6.4,4.5,0,7.82368,6.4,-1.25362e-07,-1.88595e-07,0,2.26459e-07,80,1
6.48,4.5,0,7.88926,6.48,-9.63343e-08,-1.55563e-07,0,1.82976e-07,81,1
6.56,4.5,0,7.9551,6.56,-8.07619e-08,-1.22092e-07,0,1.46386e-07,82,1
6.64,4.5,0,8.0212,6.64,-7.7902e-08,-8.98975e-08,0,1.18955e-07,83,1
6.72,4.5,0,8.08755,6.72,-7.74335e-08,-5.89353e-08,0,9.73104e-08,84,1
6.8,4.5,0,8.15414,6.8,-7.70445e-08,-2.7244e-08,0,8.17195e-08,85,1
6.88,4.5,0,8.22097,6.88,-6.58086e-08,1.47791e-08,0,6.74477e-08,86,1
6.96,4.5,0,8.28804,6.96,-5.2366e-08,5.8873e-08,0,7.87923e-08,87,1
7.04,4.5,0,8.35533,7.04,-3.5795e-08,1.01407e-07,0,1.07539e-07,88,1
7.12,4.5,0,8.42285,7.12,-1.58103e-08,1.3509e-07,0,1.36012e-07,89,1
7.2,4.5,0,8.49058,7.2,-4.46133e-09,1.58996e-07,0,1.59058e-07,90,1
7.28,4.5,0,8.55853,7.28,-9.60938e-09,1.80265e-07,0,1.80521e-07,91,1
7.36,4.5,0,8.62668,7.36,-4.92925e-08,1.98996e-07,0,2.0501e-07,92,1
7.44,4.5,0,8.69503,7.44,-1.48768e-07,2.11514e-07,0,2.58592e-07,93,1
7.52,4.5,0,8.76358,7.52,-2.07422e-07,2.05652e-07,0,2.92091e-07,94,1
7.6,4.5,0,8.83233,7.6,-6.63761e-08,1.81896e-07,0,1.93628e-07,95,1
7.68,4.5,0,8.90126,7.68,3.32821e-07,1.39112e-07,0,3.60724e-07,96,1
7.76,4.5,0,8.97037,7.76,9.94162e-07,7.84269e-08,0,9.9725e-07,97,1
7.84,4.5,0,9.03967,7.84,1.24434e-06,7.01512e-09,0,1.24436e-06,98,1
7.92,4.5,0,9.10914,7.92,3.44178e-07,-8.04506e-08,0,3.53455e-07,99,1
8,4.5,0,9.17878,8,-6.57828e-06,-2.34479e-07,0,6.58245e-06,100,1


==> data/thermal_edge_flow/4.5-1.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,4.5,0,4.5,0,0.000124169,-6.57644e-07,0,0.000124171,0,1
0.08,4.5,0,4.50071,0.08,5.89366e-07,-5.90301e-07,0,8.3415e-07,1,1
0.16,4.5,0,4.50284,0.16,6.50469e-08,-1.33181e-06,0,1.3334e-06,2,1
0.24,4.5,0,4.5064,0.24,-3.10997e-07,-1.36028e-06,0,1.39538e-06,3,1
0.32,4.5,0,4.51136,0.32,-4.24755e-07,-2.01808e-06,0,2.0623e-06,4,1
0.4,4.5,0,4.51774,0.4,-5.47575e-07,-1.93807e-06,0,2.01394e-06,5,1
0.48,4.5,0,4.52553,0.48,-1.09996e-06,-2.39949e-06,0,2.63959e-06,6,1
0.56,4.5,0,4.53471,0.56,-1.15575e-06,-1.97508e-06,0,2.28838e-06,7,1
0.64,4.5,0,4.54528,0.64,-1.44557e-06,-2.01967e-06,0,2.4837e-06,8,1
0.72,4.5,0,4.55724,0.72,-1.72482e-06,-1.79196e-06,0,2.48719e-06,9,1
0.8,4.5,0,4.57056,0.8,-1.84627e-06,-1.63962e-06,0,2.46923e-06,10,1
0.88,4.5,0,4.58524,0.88,-2.0799e-06,-1.16833e-06,0,2.38558e-06,11,1
0.96,4.5,0,4.60126,0.96,-2.20777e-06,-7.37776e-07,0,2.32778e-06,12,1
1.04,4.5,0,4.61861,1.04,-2.08263e-06,-4.48394e-07,0,2.13035e-06,13,1
1.12,4.5,0,4.63728,1.12,-2.28791e-06,-1.49374e-08,0,2.28796e-06,14,1
1.2,4.5,0,4.65725,1.2,-2.12894e-06,5.82372e-07,0,2.20716e-06,15,1
1.28,4.5,0,4.6785,1.28,-2.23406e-06,1.00235e-06,0,2.44862e-06,16,1
1.36,4.5,0,4.70102,1.36,-2.00839e-06,1.02491e-06,0,2.25478e-06,17,1
1.44,4.5,0,4.72479,1.44,-1.73923e-06,1.46483e-06,0,2.27391e-06,18,1
1.52,4.5,0,4.74978,1.52,-1.56325e-06,1.81349e-06,0,2.39427e-06,19,1
1.6,4.5,0,4.77598,1.6,-1.43705e-06,1.94868e-06,0,2.42125e-06,20,1
1.68,4.5,0,4.80337,1.68,-1.11104e-06,2.36416e-06,0,2.61221e-06,21,1
1.76,4.5,0,4.83194,1.76,-9.562e-07,2.39527e-06,0,2.57907e-06,22,1
1.84,4.5,0,4.86165,1.84,-8.26088e-07,2.46756e-06,0,2.60217e-06,23,1
1.92,4.5,0,4.89248,1.92,-4.4995e-07,2.68695e-06,0,2.72437e-06,24,1
2,4.5,0,4.92443,2,-3.1668e-07,2.76764e-06,0,2.7857e-06,25,1
2.08,4.5,0,4.95746,2.08,-1.69913e-07,2.66765e-06,0,2.67305e-06,26,1
2.16,4.5,0,4.99155,2.16,5.91224e-08,2.61113e-06,0,2.6118e-06,27,1
2.24,4.5,0,5.02669,2.24,2.7472e-07,2.40308e-06,0,2.41874e-06,28,1
2.32,4.5,0,5.06285,2.32,4.84019e-07,2.37639e-06,0,2.42518e-06,29,1
2.4,4.5,0,5.1,2.4,3.91076e-07,2.21675e-06,0,2.25098e-06,30,1
2.48,4.5,0,5.13813,2.48,6.33887e-07,2.01358e-06,0,2.111e-06,31,1
2.56,4.5,0,5.17722,2.56,9.19606e-07,1.86938e-06,0,2.08333e-06,32,1
2.64,4.5,0,5.21724,2.64,7.93326e-07,1.65298e-06,0,1.8335e-06,33,1
2.72,4.5,0,5.25817,2.72,9.68935e-07,1.2673e-06,0,1.59527e-06,34,1
2.8,4.5,0,5.3,2.8,1.07526e-06,1.03319e-06,0,1.4912e-06,35,1
2.88,4.5,0,5.3427,2.88,9.66359e-07,8.00895e-07,0,1.2551e-06,36,1
2.96,4.5,0,5.38624,2.96,1.11671e-06,3.74282e-07,0,1.17776e-06,37,1
3.04,4.5,0,5.43062,3.04,1.01512e-06,9.15642e-08,0,1.01924e-06,38,1
3.12,4.5,0,5.4758,3.12,8.00974e-07,-1.56887e-07,0,8.16194e-07,39,1
3.2,4.5,0,5.52178,3.2,9.23064e-07,-5.76725e-07,0,1.08842e-06,40,1
3.28,4.5,0,5.56852,3.28,5.67889e-07,-6.85535e-07,0,8.902e-07,41,1
3.36,4.5,0,5.61601,3.36,5.68692e-07,-9.11487e-07,0,1.07435e-06,42,1
3.44,4.5,0,5.66424,3.44,4.22499e-07,-1.13344e-06,0,1.20962e-06,43,1
3.52,4.5,0,5.71318,3.52,1.91433e-07,-1.18492e-06,0,1.20028e-06,44,1
3.6,4.5,0,5.76281,3.6,8.17844e-08,-1.35735e-06,0,1.35981e-06,45,1
3.68,4.5,0,5.81312,3.68,-3.94817e-08,-1.37956e-06,0,1.38013e-06,46,1
3.76,4.5,0,5.86409,3.76,-2.5862e-07,-1.31683e-06,0,1.34199e-06,47,1
3.84,4.5,0,5.91571,3.84,-3.13961e-07,-1.44503e-06,0,1.47874e-06,48,1
3.92,4.5,0,5.96795,3.92,-3.53761e-07,-1.34489e-06,0,1.39064e-06,49,1
4,4.5,0,6.0208,4,-5.79913e-07,-1.35917e-06,0,1.47771e-06,50,1
4.08,4.5,0,6.07424,4.08,-5.16423e-07,-1.20406e-06,0,1.31014e-06,51,1
4.16,4.5,0,6.12826,4.16,-6.42046e-07,-1.26997e-06,0,1.42304e-06,52,1
4.24,4.5,0,6.18285,4.24,-6.93136e-07,-1.16798e-06,0,1.35816e-06,53,1
4.32,4.5,0,6.23798,4.32,-7.02364e-07,-1.11018e-06,0,1.3137e-06,54,1
4.4,4.5,0,6.29365,4.4,-6.82917e-07,-9.93391e-07,0,1.20549e-06,55,1
4.48,4.5,0,6.34983,4.48,-7.72907e-07,-8.85779e-07,0,1.17558e-06,56,1
4.56,4.5,0,6.40653,4.56,-6.90448e-07,-8.4505e-07,0,1.09125e-06,57,1
4.64,4.5,0,6.46371,4.64,-7.27918e-07,-7.09009e-07,0,1.01615e-06,58,1
4.72,4.5,0,6.52138,4.72,-7.06458e-07,-6.28698e-07,0,9.45698e-07,59,1
4.8,4.5,0,6.57951,4.8,-7.06392e-07,-6.27782e-07,0,9.4504e-07,60,1
4.88,4.5,0,6.6381,4.88,-6.73096e-07,-5.25837e-07,0,8.54145e-07,61,1
4.96,4.5,0,6.69713,4.96,-6.57538e-07,-4.62462e-07,0,8.03883e-07,62,1
5.04,4.5,0,6.7566,5.04,-6.02816e-07,-4.09651e-07,0,7.28836e-07,63,1
5.12,4.5,0,6.81648,5.12,-5.95575e-07,-3.93825e-07,0,7.14008e-07,64,1
5.2,4.5,0,6.87677,5.2,-5.57154e-07,-3.17885e-07,0,6.4146e-07,65,1
5.28,4.5,0,6.93746,5.28,-5.44174e-07,-1.89084e-07,0,5.76088e-07,66,1
5.36,4.5,0,6.99854,5.36,-5.41377e-07,-1.66293e-07,0,5.66341e-07,67,1
5.44,4.5,0,7.06,5.44,-4.61639e-07,-1.50495e-07,0,4.85551e-07,68,1
5.52,4.5,0,7.12183,5.52,-4.74062e-07,-1.37667e-07,0,4.93647e-07,69,1
5.6,4.5,0,7.18401,5.6,-4.31918e-07,-8.21461e-08,0,4.3966e-07,70,1
5.68,4.5,0,7.24654,5.68,-3.57814e-07,-8.69728e-08,0,3.68233e-07,71,1
5.76,4.5,0,7.30942,5.76,-3.78165e-07,-4.19053e-08,0,3.8048e-07,72,1
5.84,4.5,0,7.37263,5.84,-3.43494e-07,-1.49408e-08,0,3.43819e-07,73,1
5.92,4.5,0,7.43615,5.92,-3.25424e-07,4.24787e-08,0,3.28185e-07,74,1
6,4.5,0,7.5,6,-2.81916e-07,4.61656e-08,0,2.85671e-07,75,1
6.08,4.5,0,7.56415,6.08,-3.10786e-07,5.69421e-08,0,3.1596e-07,76,1
6.16,4.5,0,7.6286,6.16,-2.42327e-07,8.20388e-08,0,2.55837e-07,77,1
6.24,4.5,0,7.69335,6.24,-2.18647e-07,8.9721e-08,0,2.3634e-07,78,1
6.32,4.5,0,7.75838,6.32,-2.11849e-07,9.47431e-08,0,2.3207e-07,79,1
6.4,4.5,0,7.82368,6.4,-1.82663e-07,1.16786e-07,0,2.16806e-07,80,1
6.48,4.5,0,7.88926,6.48,-1.60317e-07,1.3178e-07,0,2.07527e-07,81,1
6.56,4.5,0,7.9551,6.56,-1.76421e-07,1.35984e-07,0,2.22747e-07,82,1
6.64,4.5,0,8.0212,6.64,-1.30997e-07,1.42985e-07,0,1.9392e-07,83,1
6.72,4.5,0,8.08755,6.72,-1.17915e-07,1.62526e-07,0,2.00795e-07,84,1
6.8,4.5,0,8.15414,6.8,-1.06342e-07,1.67348e-07,0,1.98278e-07,85,1
6.88,4.5,0,8.22097,6.88,-1.0273e-07,1.62876e-07,0,1.92567e-07,86,1
6.96,4.5,0,8.28804,6.96,-7.79917e-08,1.65971e-07,0,1.83382e-07,87,1
7.04,4.5,0,8.35533,7.04,-5.07902e-08,1.71608e-07,0,1.78967e-07,88,1
7.12,4.5,0,8.42285,7.12,-4.75881e-08,1.74009e-07,0,1.80399e-07,89,1
7.2,4.5,0,8.49058,7.2,-2.56313e-08,1.80978e-07,0,1.82784e-07,90,1
7.28,4.5,0,8.55853,7.28,1.05662e-08,1.63228e-07,0,1.63569e-07,91,1
7.36,4.5,0,8.62668,7.36,9.73857e-09,1.47382e-07,0,1.47703e-07,92,1
7.44,4.5,0,8.69503,7.44,4.59439e-08,1.6857e-07,0,1.74718e-07,93,1
7.52,4.5,0,8.76358,7.52,6.02491e-08,1.69148e-07,0,1.79558e-07,94,1
7.6,4.5,0,8.83233,7.6,1.1911e-07,1.5346e-07,0,1.94261e-07,95,1
7.68,4.5,0,8.90126,7.68,4.9674e-08,1.32108e-07,0,1.41138e-07,96,1
7.76,4.5,0,8.97037,7.76,-4.18484e-07,9.23182e-08,0,4.28546e-07,97,1
7.84,4.5,0,9.03967,7.84,1.96158e-07,7.03906e-08,0,2.08405e-07,98,1
7.92,4.5,0,9.10914,7.92,3.7302e-06,2.83431e-08,0,3.73031e-06,99,1
8,4.5,0,9.17878,8,-1.61828e-05,-1.03755e-07,0,1.61832e-05,100,1


==> data/thermal_edge_flow/4.5-2.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,4.5,0,4.5,0,0.000125294,4.77488e-07,0,0.000125295,0,1
0.08,4.5,0,4.50071,0.08,6.37375e-07,-5.23496e-07,0,8.248e-07,1,1
0.16,4.5,0,4.50284,0.16,-2.06221e-07,-9.94457e-07,0,1.01561e-06,2,1
0.24,4.5,0,4.5064,0.24,-3.00748e-07,-1.2867e-06,0,1.32138e-06,3,1
0.32,4.5,0,4.51136,0.32,-4.58635e-07,-1.70866e-06,0,1.76915e-06,4,1
0.4,4.5,0,4.51774,0.4,-7.20039e-07,-1.87056e-06,0,2.00436e-06,5,1
0.48,4.5,0,4.52553,0.48,-8.70224e-07,-1.98591e-06,0,2.16821e-06,6,1
0.56,4.5,0,4.53471,0.56,-1.11948e-06,-1.9064e-06,0,2.2108e-06,7,1
0.64,4.5,0,4.54528,0.64,-1.40042e-06,-1.78816e-06,0,2.27127e-06,8,1
0.72,4.5,0,4.55724,0.72,-1.55652e-06,-1.88705e-06,0,2.44616e-06,9,1
0.8,4.5,0,4.57056,0.8,-1.79301e-06,-1.50488e-06,0,2.34085e-06,10,1
0.88,4.5,0,4.58524,0.88,-1.86241e-06,-1.20822e-06,0,2.21999e-06,11,1
0.96,4.5,0,4.60126,0.96,-1.85403e-06,-7.9614e-07,0,2.01774e-06,12,1
1.04,4.5,0,4.61861,1.04,-1.96349e-06,-4.4707e-07,0,2.01375e-06,13,1
1.12,4.5,0,4.63728,1.12,-1.97951e-06,-4.85567e-09,0,1.97952e-06,14,1
1.2,4.5,0,4.65725,1.2,-1.90418e-06,3.46423e-07,0,1.93544e-06,15,1
1.28,4.5,0,4.6785,1.28,-1.85774e-06,6.71286e-07,0,1.9753e-06,16,1
1.36,4.5,0,4.70102,1.36,-1.74475e-06,1.02652e-06,0,2.02433e-06,17,1
1.44,4.5,0,4.72479,1.44,-1.66222e-06,1.29684e-06,0,2.10826e-06,18,1
1.52,4.5,0,4.74978,1.52,-1.41668e-06,1.59992e-06,0,2.13699e-06,19,1
1.6,4.5,0,4.77598,1.6,-1.43529e-06,1.80579e-06,0,2.30671e-06,20,1
1.68,4.5,0,4.80337,1.68,-1.07435e-06,2.02178e-06,0,2.2895e-06,21,1
1.76,4.5,0,4.83194,1.76,-1.00084e-06,2.29646e-06,0,2.50508e-06,22,1
1.84,4.5,0,4.86165,1.84,-7.589e-07,2.24446e-06,0,2.36929e-06,23,1
1.92,4.5,0,4.89248,1.92,-5.74108e-07,2.36108e-06,0,2.42988e-06,24,1
2,4.5,0,4.92443,2,-4.00619e-07,2.35458e-06,0,2.38842e-06,25,1
2.08,4.5,0,4.95746,2.08,-2.02437e-07,2.371e-06,0,2.37962e-06,26,1
2.16,4.5,0,4.99155,2.16,-2.85059e-08,2.19528e-06,0,2.19546e-06,27,1
2.24,4.5,0,5.02669,2.24,1.21688e-07,2.14669e-06,0,2.15013e-06,28,1
2.32,4.5,0,5.06285,2.32,3.03109e-07,2.04999e-06,0,2.07228e-06,29,1
2.4,4.5,0,5.1,2.4,4.21881e-07,1.87922e-06,0,1.926e-06,30,1
2.48,4.5,0,5.13813,2.48,5.55594e-07,1.79513e-06,0,1.87914e-06,31,1
2.56,4.5,0,5.17722,2.56,6.31411e-07,1.56537e-06,0,1.68792e-06,32,1
2.64,4.5,0,5.21724,2.64,6.69547e-07,1.30998e-06,0,1.47117e-06,33,1
2.72,4.5,0,5.25817,2.72,8.04083e-07,1.09054e-06,0,1.35493e-06,34,1
2.8,4.5,0,5.3,2.8,8.03162e-07,8.22735e-07,0,1.14977e-06,35,1
2.88,4.5,0,5.3427,2.88,8.59726e-07,5.19586e-07,0,1.00454e-06,36,1
2.96,4.5,0,5.38624,2.96,8.55844e-07,2.63204e-07,0,8.95403e-07,37,1
3.04,4.5,0,5.43062,3.04,7.91778e-07,-1.87164e-08,0,7.91999e-07,38,1
3.12,4.5,0,5.4758,3.12,7.21244e-07,-2.5978e-07,0,7.66602e-07,39,1
3.2,4.5,0,5.52178,3.2,6.36835e-07,-4.48231e-07,0,7.78762e-07,40,1
3.28,4.5,0,5.56852,3.28,5.2939e-07,-6.81724e-07,0,8.63135e-07,41,1
3.36,4.5,0,5.61601,3.36,4.39406e-07,-8.91695e-07,0,9.94082e-07,42,1
3.44,4.5,0,5.66424,3.44,2.70953e-07,-1.00251e-06,0,1.03848e-06,43,1
3.52,4.5,0,5.71318,3.52,-1.43023e-08,-1.14411e-06,0,1.1442e-06,44,1
3.6,4.5,0,5.76281,3.6,-1.97032e-08,-1.22e-06,0,1.22016e-06,45,1
3.68,4.5,0,5.81312,3.68,-1.16805e-07,-1.23984e-06,0,1.24533e-06,46,1
3.76,4.5,0,5.86409,3.76,-2.11785e-07,-1.27914e-06,0,1.29655e-06,47,1
3.84,4.5,0,5.91571,3.84,-3.81971e-07,-1.25316e-06,0,1.31008e-06,48,1
3.92,4.5,0,5.96795,3.92,-4.56478e-07,-1.21927e-06,0,1.30192e-06,49,1
4,4.5,0,6.0208,4,-5.10488e-07,-1.17384e-06,0,1.28004e-06,50,1
4.08,4.5,0,6.07424,4.08,-6.15278e-07,-1.1933e-06,0,1.34259e-06,51,1
4.16,4.5,0,6.12826,4.16,-6.6952e-07,-1.0632e-06,0,1.25644e-06,52,1
4.24,4.5,0,6.18285,4.24,-7.0046e-07,-9.54616e-07,0,1.18403e-06,53,1
4.32,4.5,0,6.23798,4.32,-6.78334e-07,-9.29973e-07,0,1.15108e-06,54,1
4.4,4.5,0,6.29365,4.4,-7.40876e-07,-8.84517e-07,0,1.15381e-06,55,1
4.48,4.5,0,6.34983,4.48,-7.08223e-07,-7.59072e-07,0,1.03816e-06,56,1
4.56,4.5,0,6.40653,4.56,-7.13133e-07,-6.72752e-07,0,9.80385e-07,57,1
4.64,4.5,0,6.46371,4.64,-7.23908e-07,-6.24514e-07,0,9.56065e-07,58,1
4.72,4.5,0,6.52138,4.72,-6.72639e-07,-5.4299e-07,0,8.64454e-07,59,1
4.8,4.5,0,6.57951,4.8,-6.80051e-07,-4.36283e-07,0,8.07968e-07,60,1
4.88,4.5,0,6.6381,4.88,-6.78899e-07,-3.99966e-07,0,7.87957e-07,61,1
4.96,4.5,0,6.69713,4.96,-6.48331e-07,-3.47663e-07,0,7.35665e-07,62,1
5.04,4.5,0,6.7566,5.04,-6.1943e-07,-2.76775e-07,0,6.78453e-07,63,1
5.12,4.5,0,6.81648,5.12,-5.83869e-07,-2.36929e-07,0,6.30109e-07,64,1
5.2,4.5,0,6.87677,5.2,-5.62142e-07,-1.82793e-07,0,5.91115e-07,65,1
5.28,4.5,0,6.93746,5.28,-4.91613e-07,-1.4639e-07,0,5.12946e-07,66,1
5.36,4.5,0,6.99854,5.36,-5.07934e-07,-8.69806e-08,0,5.15327e-07,67,1
5.44,4.5,0,7.06,5.44,-4.70996e-07,-4.30619e-08,0,4.7296e-07,68,1
5.52,4.5,0,7.12183,5.52,-4.54169e-07,-1.57879e-08,0,4.54444e-07,69,1
5.6,4.5,0,7.18401,5.6,-4.2271e-07,3.53414e-09,0,4.22725e-07,70,1
5.68,4.5,0,7.24654,5.68,-4.10814e-07,5.68269e-08,0,4.14726e-07,71,1
5.76,4.5,0,7.30942,5.76,-3.75323e-07,5.35832e-08,0,3.79128e-07,72,1
5.84,4.5,0,7.37263,5.84,-3.45111e-07,8.80208e-08,0,3.56159e-07,73,1
5.92,4.5,0,7.43615,5.92,-3.0659e-07,1.19529e-07,0,3.29066e-07,74,1
6,4.5,0,7.5,6,-2.95763e-07,1.41914e-07,0,3.28047e-07,75,1
6.08,4.5,0,7.56415,6.08,-2.95837e-07,1.15513e-07,0,3.17589e-07,76,1
6.16,4.5,0,7.6286,6.16,-2.79411e-07,1.65202e-07,0,3.24596e-07,77,1
6.24,4.5,0,7.69335,6.24,-2.70808e-07,1.57553e-07,0,3.13305e-07,78,1
6.32,4.5,0,7.75838,6.32,-2.33476e-07,1.84766e-07,0,2.97741e-07,79,1
6.4,4.5,0,7.82368,6.4,-2.08483e-07,1.98474e-07,0,2.87849e-07,80,1
6.48,4.5,0,7.88926,6.48,-1.73604e-07,1.97295e-07,0,2.628e-07,81,1
6.56,4.5,0,7.9551,6.56,-1.89165e-07,2.00092e-07,0,2.75355e-07,82,1
6.64,4.5,0,8.0212,6.64,-1.62138e-07,2.0651e-07,0,2.62555e-07,83,1
6.72,4.5,0,8.08755,6.72,-1.48154e-07,2.07735e-07,0,2.55154e-07,84,1
6.8,4.5,0,8.15414,6.8,-1.18494e-07,2.1336e-07,0,2.44056e-07,85,1
6.88,4.5,0,8.22097,6.88,-1.03358e-07,1.92451e-07,0,2.1845e-07,86,1
6.96,4.5,0,8.28804,6.96,-1.1917e-07,2.1119e-07,0,2.42493e-07,87,1
7.04,4.5,0,8.35533,7.04,-1.00394e-07,2.03027e-07,0,2.26493e-07,88,1
7.12,4.5,0,8.42285,7.12,-6.44877e-08,2.12382e-07,0,2.21956e-07,89,1
7.2,4.5,0,8.49058,7.2,-7.08082e-08,1.80228e-07,0,1.93639e-07,90,1
7.28,4.5,0,8.55853,7.28,-6.76024e-08,1.73027e-07,0,1.85764e-07,91,1
7.36,4.5,0,8.62668,7.36,-6.83483e-08,1.78806e-07,0,1.91424e-07,92,1
7.44,4.5,0,8.69503,7.44,-5.71294e-08,1.68776e-07,0,1.78183e-07,93,1
7.52,4.5,0,8.76358,7.52,-4.63486e-08,1.34879e-07,0,1.4262e-07,94,1
7.6,4.5,0,8.83233,7.6,-6.35202e-08,1.05271e-07,0,1.22951e-07,95,1
7.68,4.5,0,8.90126,7.68,-4.30542e-08,7.63795e-08,0,8.76784e-08,96,1
7.76,4.5,0,8.97037,7.76,-3.86605e-08,4.24115e-08,0,5.73879e-08,97,1
7.84,4.5,0,9.03967,7.84,-1.01962e-07,6.2735e-09,0,1.02155e-07,98,1
7.92,4.5,0,9.10914,7.92,6.77045e-07,1.75529e-09,0,6.77048e-07,99,1
8,4.5,0,9.17878,8,-2.64028e-05,-3.81351e-08,0,2.64029e-05,100,1


==> data/thermal_edge_flow/4.5-3.csv <==
Points_0,Points_1,Points_2,Points_Magnitude,arc_length,u_0,u_1,u_2,u_Magnitude,Point ID,vtkValidPointMask
0,4.5,0,4.5,0,0.000119917,4.37798e-07,0,0.000119918,0,1
0.08,4.5,0,4.50071,0.08,-8.42556e-08,-4.17189e-07,0,4.25612e-07,1,1
0.16,4.5,0,4.50284,0.16,-1.21224e-07,-8.81964e-07,0,8.90256e-07,2,1
0.24,4.5,0,4.5064,0.24,-2.59596e-07,-1.27102e-06,0,1.29726e-06,3,1
0.32,4.5,0,4.51136,0.32,-4.1623e-07,-1.49262e-06,0,1.54956e-06,4,1
0.4,4.5,0,4.51774,0.4,-6.03744e-07,-1.70896e-06,0,1.81248e-06,5,1
0.48,4.5,0,4.52553,0.48,-8.41705e-07,-1.83765e-06,0,2.02124e-06,6,1
0.56,4.5,0,4.53471,0.56,-1.05839e-06,-1.85928e-06,0,2.13941e-06,7,1
0.64,4.5,0,4.54528,0.64,-1.24226e-06,-1.77742e-06,0,2.16851e-06,8,1
0.72,4.5,0,4.55724,0.72,-1.48337e-06,-1.66325e-06,0,2.22863e-06,9,1
0.8,4.5,0,4.57056,0.8,-1.63564e-06,-1.43352e-06,0,2.17492e-06,10,1
0.88,4.5,0,4.58524,0.88,-1.74913e-06,-1.12783e-06,0,2.08121e-06,11,1
0.96,4.5,0,4.60126,0.96,-1.85743e-06,-8.61824e-07,0,2.04763e-06,12,1
1.04,4.5,0,4.61861,1.04,-1.95037e-06,-4.71199e-07,0,2.00648e-06,13,1
1.12,4.5,0,4.63728,1.12,-1.89227e-06,-1.52078e-07,0,1.89838e-06,14,1
1.2,4.5,0,4.65725,1.2,-1.89226e-06,1.91785e-07,0,1.90195e-06,15,1
1.28,4.5,0,4.6785,1.28,-1.8252e-06,5.76454e-07,0,1.91407e-06,16,1
1.36,4.5,0,4.70102,1.36,-1.7079e-06,8.8948e-07,0,1.92564e-06,17,1
1.44,4.5,0,4.72479,1.44,-1.58794e-06,1.18994e-06,0,1.98432e-06,18,1
1.52,4.5,0,4.74978,1.52,-1.43414e-06,1.44149e-06,0,2.03339e-06,19,1
1.6,4.5,0,4.77598,1.6,-1.27036e-06,1.65778e-06,0,2.08856e-06,20,1
1.68,4.5,0,4.80337,1.68,-1.08742e-06,1.83981e-06,0,2.13715e-06,21,1
1.76,4.5,0,4.83194,1.76,-9.3155e-07,1.96621e-06,0,2.17573e-06,22,1
1.84,4.5,0,4.86165,1.84,-7.57579e-07,2.07271e-06,0,2.20682e-06,23,1
1.92,4.5,0,4.89248,1.92,-5.94203e-07,2.13755e-06,0,2.2186e-06,24,1
2,4.5,0,4.92443,2,-4.12623e-07,2.1589e-06,0,2.19797e-06,25,1
2.08,4.5,0,4.95746,2.08,-2.30133e-07,2.15133e-06,0,2.1636e-06,26,1
2.16,4.5,0,4.99155,2.16,-8.93742e-08,2.12474e-06,0,2.12662e-06,27,1
2.24,4.5,0,5.02669,2.24,8.22451e-08,2.04791e-06,0,2.04956e-06,28,1
2.32,4.5,0,5.06285,2.32,2.24195e-07,1.96012e-06,0,1.9729e-06,29,1
2.4,4.5,0,5.1,2.4,3.40768e-07,1.82957e-06,0,1.86103e-06,30,1
2.48,4.5,0,5.13813,2.48,4.5747e-07,1.66858e-06,0,1.73016e-06,31,1
2.56,4.5,0,5.17722,2.56,5.45185e-07,1.49285e-06,0,1.58928e-06,32,1
2.64,4.5,0,5.21724,2.64,6.55501e-07,1.26865e-06,0,1.42799e-06,33,1
2.72,4.5,0,5.25817,2.72,7.04219e-07,1.02e-06,0,1.23948e-06,34,1
2.8,4.5,0,5.3,2.8,7.43733e-07,7.96508e-07,0,1.08975e-06,35,1
2.88,4.5,0,5.3427,2.88,7.62979e-07,5.55536e-07,0,9.43799e-07,36,1
2.96,4.5,0,5.38624,2.96,7.52191e-07,2.95975e-07,0,8.08328e-07,37,1
3.04,4.5,0,5.43062,3.04,7.19857e-07,2.44449e-08,0,7.20271e-07,38,1
3.12,4.5,0,5.4758,3.12,6.44637e-07,-1.95694e-07,0,6.73686e-07,39,1
3.2,4.5,0,5.52178,3.2,5.75771e-07,-4.25949e-07,0,7.16202e-07,40,1
3.28,4.5,0,5.56852,3.28,4.61877e-07,-6.04829e-07,0,7.61018e-07,41,1
3.36,4.5,0,5.61601,3.36,3.37501e-07,-7.94998e-07,0,8.63671e-07,42,1
3.44,4.5,0,5.66424,3.44,2.47901e-07,-9.24545e-07,0,9.57203e-07,43,1
3.52,4.5,0,5.71318,3.52,1.06068e-07,-1.04102e-06,0,1.04641e-06,44,1
3.6,4.5,0,5.76281,3.6,-2.04621e-08,-1.10249e-06,0,1.10268e-06,45,1
3.68,4.5,0,5.81312,3.68,-1.28351e-07,-1.134e-06,0,1.14124e-06,46,1
3.76,4.5,0,5.86409,3.76,-2.28352e-07,-1.16811e-06,0,1.19023e-06,47,1
3.84,4.5,0,5.91571,3.84,-3.40438e-07,-1.15981e-06,0,1.20874e-06,48,1
3.92,4.5,0,5.96795,3.92,-4.21925e-07,-1.14844e-06,0,1.2235e-06,49,1
4,4.5,0,6.0208,4,-5.01519e-07,-1.11157e-06,0,1.21947e-06,50,1
4.08,4.5,0,6.07424,4.08,-5.75854e-07,-1.04563e-06,0,1.19371e-06,51,1
4.16,4.5,0,6.12826,4.16,-5.90572e-07,-9.93919e-07,0,1.15614e-06,52,1
4.24,4.5,0,6.18285,4.24,-6.1408e-07,-9.20557e-07,0,1.10658e-06,53,1
4.32,4.5,0,6.23798,4.32,-6.47784e-07,-8.53954e-07,0,1.07185e-06,54,1
4.4,4.5,0,6.29365,4.4,-6.69668e-07,-7.78363e-07,0,1.02679e-06,55,1
4.48,4.5,0,6.34983,4.48,-6.68822e-07,-7.16656e-07,0,9.80264e-07,56,1
4.56,4.5,0,6.40653,4.56,-6.72472e-07,-6.44597e-07,0,9.31517e-07,57,1
4.64,4.5,0,6.46371,4.64,-6.61247e-07,-5.63864e-07,0,8.69017e-07,58,1
4.72,4.5,0,6.52138,4.72,-6.52857e-07,-5.09687e-07,0,8.28253e-07,59,1
4.8,4.5,0,6.57951,4.8,-6.34581e-07,-4.52647e-07,0,7.79476e-07,60,1
4.88,4.5,0,6.6381,4.88,-6.30643e-07,-3.74615e-07,0,7.33517e-07,61,1
4.96,4.5,0,6.69713,4.96,-5.97433e-07,-3.22943e-07,0,6.7913e-07,62,1
5.04,4.5,0,6.7566,5.04,-5.68342e-07,-2.7911e-07,0,6.33179e-07,63,1
5.12,4.5,0,6.81648,5.12,-5.43432e-07,-2.25364e-07,0,5.88309e-07,64,1
5.2,4.5,0,6.87677,5.2,-5.1986e-07,-1.64196e-07,0,5.45174e-07,65,1
5.28,4.5,0,6.93746,5.28,-5.01026e-07,-1.30447e-07,0,5.17729e-07,66,1
5.36,4.5,0,6.99854,5.36,-4.57598e-07,-1.16379e-07,0,4.72166e-07,67,1
5.44,4.5,0,7.06,5.44,-4.35444e-07,-6.30557e-08,0,4.39986e-07,68,1
5.52,4.5,0,7.12183,5.52,-4.13264e-07,-4.30595e-08,0,4.15502e-07,69,1
5.6,4.5,0,7.18401,5.6,-3.96107e-07,-1.08506e-09,0,3.96109e-07,70,1
5.68,4.5,0,7.24654,5.68,-3.70404e-07,2.64997e-08,0,3.71351e-07,71,1
5.76,4.5,0,7.30942,5.76,-3.35448e-07,4.24246e-08,0,3.3812e-07,72,1
5.84,4.5,0,7.37263,5.84,-3.26288e-07,6.94601e-08,0,3.336e-07,73,1
5.92,4.5,0,7.43615,5.92,-3.01628e-07,8.52924e-08,0,3.13455e-07,74,1
6,4.5,0,7.5,6,-2.85139e-07,9.43311e-08,0,3.00338e-07,75,1
6.08,4.5,0,7.56415,6.08,-2.54923e-07,1.18587e-07,0,2.81156e-07,76,1
6.16,4.5,0,7.6286,6.16,-2.32874e-07,1.22714e-07,0,2.63228e-07,77,1
6.24,4.5,0,7.69335,6.24,-2.23023e-07,1.40225e-07,0,2.63443e-07,78,1
6.32,4.5,0,7.75838,6.32,-2.01957e-07,1.48554e-07,0,2.50709e-07,79,1
6.4,4.5,0,7.82368,6.4,-1.81033e-07,1.56678e-07,0,2.39417e-07,80,1
6.48,4.5,0,7.88926,6.48,-1.71134e-07,1.68469e-07,0,2.40143e-07,81,1
6.56,4.5,0,7.9551,6.56,-1.55485e-07,1.67435e-07,0,2.28495e-07,82,1
6.64,4.5,0,8.0212,6.64,-1.40883e-07,1.74576e-07,0,2.24332e-07,83,1
6.72,4.5,0,8.08755,6.72,-1.25704e-07,1.62463e-07,0,2.05416e-07,84,1
6.8,4.5,0,8.15414,6.8,-1.15148e-07,1.77503e-07,0,2.1158e-07,85,1
6.88,4.5,0,8.22097,6.88,-9.80177e-08,1.65271e-07,0,1.92151e-07,86,1
6.96,4.5,0,8.28804,6.96,-7.97097e-08,1.73098e-07,0,1.90569e-07,87,1
7.04,4.5,0,8.35533,7.04,-7.54444e-08,1.65569e-07,0,1.81948e-07,88,1
7.12,4.5,0,8.42285,7.12,-6.91364e-08,1.62343e-07,0,1.76452e-07,89,1
7.2,4.5,0,8.49058,7.2,-5.88242e-08,1.59909e-07,0,1.70385e-07,90,1
7.28,4.5,0,8.55853,7.28,-4.12531e-08,1.49176e-07,0,1.54775e-07,91,1
7.36,4.5,0,8.62668,7.36,-3.11965e-08,1.41036e-07,0,1.44445e-07,92,1
7.44,4.5,0,8.69503,7.44,-2.51689e-08,1.22028e-07,0,1.24597e-07,93,1
7.52,4.5,0,8.76358,7.52,-2.41787e-08,1.14143e-07,0,1.16676e-07,94,1
7.6,4.5,0,8.83233,7.6,-1.85954e-08,1.00282e-07,0,1.01992e-07,95,1
7.68,4.5,0,8.90126,7.68,-8.71652e-09,8.55824e-08,0,8.60251e-08,96,1
7.76,4.5,0,8.97037,7.76,-4.47572e-09,7.3939e-08,0,7.40743e-08,97,1
7.84,4.5,0,9.03967,7.84,3.07674e-09,4.84039e-08,0,4.85015e-08,98,1
7.92,4.5,0,9.10914,7.92,-2.73366e-07,2.23658e-08,0,2.74279e-07,99,1
8,4.5,0,9.17878,8,-3.02593e-05,1.41322e-08,0,3.02593e-05,100,1

